STL-based Optimization of Biomolecular Neural Networks for Regression and Control

Biomolecular Neural Networks (BNNs), artificial neural networks with biologically synthesizable architectures, achieve universal function approximation capabilities beyond simple biological circuits. However, training BNNs remains challenging due to the lack of target data. To address this, we propose leveraging Signal Temporal Logic (STL) specifications to define training objectives for BNNs. We build on the quantitative semantics of STL, enabling gradient-based optimization of the BNN weights, and introduce a learning algorithm that enables BNNs to perform regression and control tasks in biological systems. Specifically, we investigate two regression problems in which we train BNNs to act as reporters of dysregulated states, and a feedback control problem in which we train the BNN in closed-loop with a chronic disease model, learning to reduce inflammation while avoiding adverse responses to external infections. Our numerical experiments demonstrate that STL-based learning can solve the investigated regression and control tasks efficiently.

==> data/control-bu/nfc-control_sp0.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
50,1.2790106413898032e-25,0.0,0.0
100,-7.244232944800947e-26,0.0,0.0
150,6.741595594564697e-27,0.0,0.0
200,93.0,0.0,0.0
250,72.20047610258209,0.0,0.0
300,0.0002518878705502583,0.0,0.0
350,9.102302534395996e-05,0.0,0.0
400,1.206135364264215e-05,0.0,0.0
450,2.135540716244619e-06,0.0,0.0
500,3.86735449525657e-07,0.0,0.0
550,6.913600109922772e-08,0.0,0.0
600,1.2380064615163375e-08,0.0,0.0
650,2.212237877782419e-09,0.0,0.0
700,4.049357417584214e-10,0.0,0.0
750,7.056662388450006e-11,0.0,0.0


==> data/control-bu/nfc-control_sp1.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
50,253.95187486567852,0.0,0.0
100,209.5004968988802,0.0,0.0
150,208.5033113878573,0.0,0.0
200,208.5033113878573,0.0,0.0
250,338.50812141084214,0.0,0.0
300,268.52774868532913,0.0,0.0
350,186.63015626889273,0.0,0.0
400,209.57879731640546,0.0,0.0
450,211.15682287056188,0.0,0.0
500,210.08527424245193,0.0,0.0
550,210.17062058160826,0.0,0.0
600,210.2004181934099,0.0,0.0
650,210.19250271268456,0.0,0.0
700,210.192152772124,0.0,0.0
750,210.19276167807422,0.0,0.0


==> data/control-bu/nfc-control_sp2.csv <==
Time,Mean,STD,96CI
0,250.0,0.0,0.0
50,764.4850243632328,0.0,0.0
100,930.4476391316136,0.0,0.0
150,891.138053575169,0.0,0.0
200,891.138053575169,0.0,0.0
250,429.70372011795064,0.0,0.0
300,1201.4699456004766,0.0,0.0
350,974.4058953742443,0.0,0.0
400,872.328862903294,0.0,0.0
450,891.0497952775854,0.0,0.0
500,892.3154033824269,0.0,0.0
550,891.4243019552615,0.0,0.0
600,891.4959197195114,0.0,0.0
650,891.5239283691525,0.0,0.0
700,891.5157805770189,0.0,0.0
750,891.5150202325999,0.0,0.0


==> data/control-bu/nfc-control_sp3.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
50,171.8894300546291,0.0,0.0
100,153.07194270850553,0.0,0.0
150,144.17117413784035,0.0,0.0
200,144.17117413784035,0.0,0.0
250,306.7364705261997,0.0,0.0
300,307.7219542288143,0.0,0.0
350,137.84914098712278,0.0,0.0
400,141.69673279038332,0.0,0.0
450,147.03660560444308,0.0,0.0
500,146.115781954746,0.0,0.0
550,146.02846469352366,0.0,0.0
600,146.0744268897689,0.0,0.0
650,146.07135618806024,0.0,0.0
700,146.06934521917006,0.0,0.0
750,146.06984955618665,0.0,0.0


==> data/control-bu/no-control_sp0.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
50,0.0,0.0,0.0
100,0.0,0.0,0.0
150,0.0,0.0,0.0
200,93.0,0.0,0.0
250,0.0005164441816529649,0.0,0.0
300,9.204720683489189e-05,0.0,0.0
350,1.6410177275175774e-05,0.0,0.0
400,2.931316005925342e-06,0.0,0.0
450,4.575740459402786e-07,0.0,0.0
500,1.183926798628397e-07,0.0,0.0
550,2.3883724800086664e-08,0.0,0.0
600,-9.098444035211844e-09,0.0,0.0
650,-7.74762980130133e-09,0.0,0.0
700,7.288344984533184e-10,0.0,0.0
750,1.7624963491170324e-11,0.0,0.0


==> data/control-bu/no-control_sp1.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
50,375.61503070898084,0.0,0.0
100,438.27511744122063,0.0,0.0
150,444.1101334947885,0.0,0.0
200,444.1101334947885,0.0,0.0
250,444.6883476773966,0.0,0.0
300,444.7504636737385,0.0,0.0
350,444.75764010540956,0.0,0.0
400,444.75849521737325,0.0,0.0
450,444.75859453191754,0.0,0.0
500,444.7585961150596,0.0,0.0
550,444.75859286086967,0.0,0.0
600,444.7585924327017,0.0,0.0
650,444.7585934571178,0.0,0.0
700,444.75859456015684,0.0,0.0
750,444.75859484618513,0.0,0.0


==> data/control-bu/no-control_sp2.csv <==
Time,Mean,STD,96CI
0,250.0,0.0,0.0
50,361.33248069171236,0.0,0.0
100,362.089586411799,0.0,0.0
150,362.10551088294727,0.0,0.0
200,362.10551088294727,0.0,0.0
250,362.10760252991133,0.0,0.0
300,362.10791027243346,0.0,0.0
350,362.1079542577731,0.0,0.0
400,362.10796027287336,0.0,0.0
450,362.1079610446728,0.0,0.0
500,362.10796106234824,0.0,0.0
550,362.1079610390893,0.0,0.0
600,362.10796103573836,0.0,0.0
650,362.10796104272237,0.0,0.0
700,362.10796105046256,0.0,0.0
750,362.1079610525655,0.0,0.0


==> data/control-bu/no-control_sp3.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
50,332.4716911530343,0.0,0.0
100,573.9275479428644,0.0,0.0
150,624.0697653619459,0.0,0.0
200,624.0697653619459,0.0,0.0
250,632.2370188320915,0.0,0.0
300,633.4518786880524,0.0,0.0
350,633.6247851668755,0.0,0.0
400,633.6483391814219,0.0,0.0
450,633.6513530000782,0.0,0.0
500,633.6514214387701,0.0,0.0
550,633.651330395663,0.0,0.0
600,633.6513173136216,0.0,0.0
650,633.6513446915565,0.0,0.0
700,633.6513750060012,0.0,0.0
750,633.651383230735,0.0,0.0


==> data/control-bu/simple-control_sp0.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
50,0.0,0.0,0.0
100,0.0,0.0,0.0
150,0.0,0.0,0.0
200,93.0,0.0,0.0
250,585.3025020085458,0.0,0.0
300,586.1223575695396,0.0,0.0
350,586.1433273706799,0.0,0.0
400,586.1072093607594,0.0,0.0
450,586.1112170255983,0.0,0.0
500,586.1132369677539,0.0,0.0
550,586.1123625817245,0.0,0.0
600,586.1119711933206,0.0,0.0
650,586.1120562648979,0.0,0.0
700,586.1122797850101,0.0,0.0
750,586.1123377919545,0.0,0.0


==> data/control-bu/simple-control_sp1.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
50,253.95187486567852,0.0,0.0
100,209.5004968988802,0.0,0.0
150,208.5033113878573,0.0,0.0
200,208.5033113878573,0.0,0.0
250,210.5535779834746,0.0,0.0
300,210.33088495214204,0.0,0.0
350,210.28430008729342,0.0,0.0
400,210.29972041700285,0.0,0.0
450,210.29974531625422,0.0,0.0
500,210.29866255364544,0.0,0.0
550,210.29884569685444,0.0,0.0
600,210.2989991181378,0.0,0.0
650,210.29901686823052,0.0,0.0
700,210.2989615939501,0.0,0.0
750,210.29892948945212,0.0,0.0


==> data/control-bu/simple-control_sp2.csv <==
Time,Mean,STD,96CI
0,250.0,0.0,0.0
50,764.4850243632328,0.0,0.0
100,930.4476391316135,0.0,0.0
150,891.1380535751687,0.0,0.0
200,891.1380535751687,0.0,0.0
250,890.2163254111864,0.0,0.0
300,891.8892365490766,0.0,0.0
350,891.702406098468,0.0,0.0
400,891.660929200039,0.0,0.0
450,891.6754326835389,0.0,0.0
500,891.676532829375,0.0,0.0
550,891.6744477948816,0.0,0.0
600,891.6739181432216,0.0,0.0
650,891.6743223385026,0.0,0.0
700,891.6748078824976,0.0,0.0
750,891.6748334891764,0.0,0.0


==> data/control-bu/simple-control_sp3.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
50,171.88943005462914,0.0,0.0
100,153.07194270850553,0.0,0.0
150,144.17117413784038,0.0,0.0
200,144.17117413784038,0.0,0.0
250,146.10927048348344,0.0,0.0
300,146.19942812006127,0.0,0.0
350,146.1117930409281,0.0,0.0
400,146.1202116730125,0.0,0.0
450,146.1231268276636,0.0,0.0
500,146.1221747765678,0.0,0.0
550,146.12195765495972,0.0,0.0
600,146.12201812357347,0.0,0.0
650,146.12211781360534,0.0,0.0
700,146.12215471892722,0.0,0.0
750,146.122125093439,0.0,0.0


==> data/control/nfc-control_sp0.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
5,-1.669451359680483e-26,0.0,0.0
10,-3.9732924284473205e-24,0.0,0.0
15,-7.11997300786251e-23,0.0,0.0
20,93.0,0.0,0.0
25,505.82388398946387,0.0,0.0
30,394.1995046229486,0.0,0.0
35,277.67669115923826,0.0,0.0
40,187.34205967353614,0.0,0.0
45,120.31130744185228,0.0,0.0
50,72.9035245375245,0.0,0.0
55,41.550667956163515,0.0,0.0
60,22.551469608258937,0.0,0.0
65,12.08261487523458,0.0,0.0
70,6.7265276774114175,0.0,0.0
75,4.033172299315323,0.0,0.0
80,2.5969546546808084,0.0,0.0
85,1.7425045557624534,0.0,0.0
90,1.1780833310911214,0.0,0.0
95,0.78163573190016,0.0,0.0
100,0.5015357731849851,0.0,0.0
105,0.31463607099170426,0.0,0.0
110,0.20226503295671155,0.0,0.0
115,0.13854981781428893,0.0,0.0
120,0.10084384652396422,0.0,0.0
125,0.07694817478433413,0.0,0.0
130,0.06107228798380437,0.0,0.0
135,0.05025986509832093,0.0,0.0
140,0.04276206364751057,0.0,0.0
145,0.03735000125451479,0.0,0.0
150,0.03316748186010488,0.0,0.0
155,0.029694162678420045,0.0,0.0
160,0.02664491817443174,0.0,0.0
165,0.02387270284472277,0.0,0.0
170,0.02130790036968099,0.0,0.0
175,0.01892350154119265,0.0,0.0
180,0.01671419418334622,0.0,0.0
185,0.014683175182089035,0.0,0.0
190,0.012834228395013298,0.0,0.0
195,0.011167784816619904,0.0,0.0
200,0.009679571829036558,0.0,0.0
205,0.008361206128223357,0.0,0.0
210,0.00720114083913436,0.0,0.0
215,0.006186111184513108,0.0,0.0
220,0.005302108617686606,0.0,0.0
225,0.004535187235680752,0.0,0.0
230,0.003872097116908189,0.0,0.0
235,0.003300397582280225,0.0,0.0
240,0.002808773935637353,0.0,0.0
245,0.002387022188066853,0.0,0.0
250,0.002025985141101139,0.0,0.0
255,0.0017175217880004623,0.0,0.0
260,0.0014544715888292706,0.0,0.0
265,0.0012305362965937064,0.0,0.0
270,0.0010402007744013553,0.0,0.0
275,0.0008786557215745511,0.0,0.0
280,0.0007417235616893329,0.0,0.0
285,0.0006257885671221095,0.0,0.0
290,0.0005277317787822681,0.0,0.0
295,0.0004448709673600142,0.0,0.0
300,0.00037490567095953693,0.0,0.0
305,0.0003158671745944865,0.0,0.0
310,0.00026607314020995744,0.0,0.0
315,0.00022408720185552645,0.0,0.0
320,0.00018870806610020145,0.0,0.0
325,0.00015890993706484327,0.0,0.0
330,0.00013380575907646916,0.0,0.0
335,0.00011265617757673175,0.0,0.0
340,9.48604691992704e-05,0.0,0.0
345,7.986153284255571e-05,0.0,0.0
350,6.724505692801529e-05,0.0,0.0
355,5.661301887460715e-05,0.0,0.0
360,4.767059676920035e-05,0.0,0.0
365,4.0130568530684814e-05,0.0,0.0
370,3.379716415309621e-05,0.0,0.0
375,2.8447962451673786e-05,0.0,0.0
380,2.3957678075753408e-05,0.0,0.0
385,2.0172936976567883e-05,0.0,0.0
390,1.6977305773193546e-05,0.0,0.0
395,1.4299316916824075e-05,0.0,0.0
400,1.2043969443780484e-05,0.0,0.0
405,1.0133302866067479e-05,0.0,0.0
410,8.527863192771093e-06,0.0,0.0
415,7.188010961768816e-06,0.0,0.0
420,6.055178126214231e-06,0.0,0.0
425,5.092494976360685e-06,0.0,0.0
430,4.281586977063953e-06,0.0,0.0
435,3.6040795931798144e-06,0.0,0.0
440,3.041501096881691e-06,0.0,0.0
445,2.5649654226535343e-06,0.0,0.0
450,2.157182591206594e-06,0.0,0.0
455,1.8114652414951648e-06,0.0,0.0
460,1.521126012473542e-06,0.0,0.0
465,1.27947754309602e-06,0.0,0.0
470,1.079832472316894e-06,0.0,0.0
475,9.143316817049086e-07,0.0,0.0
480,7.715988692219062e-07,0.0,0.0
485,6.486690106707503e-07,0.0,0.0
490,5.437952634949647e-07,0.0,0.0
495,4.55230785138073e-07,0.0,0.0
500,3.812287330435989e-07,0.0,0.0
505,3.2004226465506606e-07,0.0,0.0
510,2.699245374159983e-07,0.0,0.0
515,2.2912870876991937e-07,0.0,0.0
520,1.9527480720439153e-07,0.0,0.0
525,1.6550065154058664e-07,0.0,0.0
530,1.3940677658839457e-07,0.0,0.0
535,1.1673156933077333e-07,0.0,0.0
540,9.721341675068084e-08,0.0,0.0
545,8.059070583107511e-08,0.0,0.0
550,6.660182355491404e-08,0.0,0.0
555,5.4985156905155636e-08,0.0,0.0
560,4.5479092864757836e-08,0.0,0.0
565,3.7822018416678633e-08,0.0,0.0
570,3.175232054387598e-08,0.0,0.0
575,2.7008386229307826e-08,0.0,0.0
580,2.3328602455932145e-08,0.0,0.0
585,2.0451356206706857e-08,0.0,0.0
590,1.8023035909661938e-08,0.0,0.0
595,1.5776026241109166e-08,0.0,0.0
600,1.3700804615909362e-08,0.0,0.0
605,1.1791034536318434e-08,0.0,0.0
610,1.0040379504592293e-08,0.0,0.0
615,8.442503022986843e-09,0.0,0.0
620,6.991068593757998e-09,0.0,0.0
625,5.679739719161661e-09,0.0,0.0
630,4.502179901453743e-09,0.0,0.0
635,3.452052642890156e-09,0.0,0.0
640,2.523021445726803e-09,0.0,0.0
645,1.7087498122195951e-09,0.0,0.0
650,1.0029012446244383e-09,0.0,0.0
655,3.991392451972408e-10,0.0,0.0
660,-1.0887268380608621e-10,0.0,0.0
665,-5.274710401296344e-10,0.0,0.0
670,-8.629923215174952e-10,0.0,0.0
675,-1.1217730257137622e-09,0.0,0.0
680,-1.3101496504625296e-09,0.0,0.0
685,-1.4344586935078804e-09,0.0,0.0
690,-1.5010366525939139e-09,0.0,0.0
695,-1.5162200254647175e-09,0.0,0.0
700,-1.4863453098643826e-09,0.0,0.0
705,-1.4177490035370054e-09,0.0,0.0
710,-1.3167676042266727e-09,0.0,0.0
715,-1.1897376096774862e-09,0.0,0.0
720,-1.0429955176335201e-09,0.0,0.0
725,-8.828778258388784e-10,0.0,0.0
730,-7.157210320376474e-10,0.0,0.0
735,-5.478616339739185e-10,0.0,0.0
740,-3.856361293917857e-10,0.0,0.0
745,-2.3538101603535353e-10,0.0,0.0
750,-1.0343279164868923e-10,0.0,0.0
755,3.8720460241068715e-12,0.0,0.0
760,7.925167240001753e-11,0.0,0.0
765,1.178141346842887e-10,0.0,0.0
770,1.2675906896611603e-10,0.0,0.0
775,1.14331725628815e-10,0.0,0.0
780,8.877735505570107e-11,0.0,0.0
785,5.834120763008976e-11,0.0,0.0
790,3.126853373529651e-11,0.0,0.0
795,1.5804583754636823e-11,0.0,0.0


==> data/control/nfc-control_sp1.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
5,4.730970116115892,0.0,0.0
10,23.729695681834375,0.0,0.0
15,76.88113001957227,0.0,0.0
20,76.88113001957227,0.0,0.0
25,139.28775199659677,0.0,0.0
30,194.92522369019855,0.0,0.0
35,240.81190487499023,0.0,0.0
40,277.6194029005059,0.0,0.0
45,306.7877270969452,0.0,0.0
50,329.7748447151163,0.0,0.0
55,347.84998636270825,0.0,0.0
60,362.0556518251424,0.0,0.0
65,373.2199621459336,0.0,0.0
70,381.9837364126686,0.0,0.0
75,388.836170036306,0.0,0.0
80,394.15709891777044,0.0,0.0
85,398.25310692346784,0.0,0.0
90,401.37569972342686,0.0,0.0
95,403.7253292967292,0.0,0.0
100,405.4486847446197,0.0,0.0
105,406.6274419633838,0.0,0.0
110,407.25321375603454,0.0,0.0
115,407.2073996876532,0.0,0.0
120,406.2727081624307,0.0,0.0
125,404.1305153991145,0.0,0.0
130,400.31166950799604,0.0,0.0
135,394.1800638275365,0.0,0.0
140,385.14859128984574,0.0,0.0
145,373.1778060665409,0.0,0.0
150,358.9923989120051,0.0,0.0
155,343.7114339909076,0.0,0.0
160,328.38407051129127,0.0,0.0
165,313.7714162101254,0.0,0.0
170,300.3264069516306,0.0,0.0
175,288.2557199301009,0.0,0.0
180,277.5962468231266,0.0,0.0
185,268.2813526674679,0.0,0.0
190,260.1903975554487,0.0,0.0
195,253.1823888453567,0.0,0.0
200,247.11652097710154,0.0,0.0
205,241.86346066755473,0.0,0.0
210,237.3097421113341,0.0,0.0
215,233.35883819157647,0.0,0.0
220,229.9295810967698,0.0,0.0
225,226.954074237198,0.0,0.0
230,224.37528805055928,0.0,0.0
235,222.14477791987264,0.0,0.0
240,220.22097499648007,0.0,0.0
245,218.56766885850718,0.0,0.0
250,217.1529048623623,0.0,0.0
255,215.94819978487862,0.0,0.0
260,214.92797034632414,0.0,0.0
265,214.06910819114884,0.0,0.0
270,213.35069747596435,0.0,0.0
275,212.75381531029822,0.0,0.0
280,212.26138672808105,0.0,0.0
285,211.85807299062046,0.0,0.0
290,211.5301777787122,0.0,0.0
295,211.26556048484358,0.0,0.0
300,211.0535493577626,0.0,0.0
305,210.88484969957935,0.0,0.0
310,210.7514437752612,0.0,0.0
315,210.64648112978514,0.0,0.0
320,210.56421209436206,0.0,0.0
325,210.49985708763754,0.0,0.0
330,210.44945100552798,0.0,0.0
335,210.40977400022507,0.0,0.0
340,210.37833133938526,0.0,0.0
345,210.35305311990842,0.0,0.0
350,210.33243550659563,0.0,0.0
355,210.31527055900895,0.0,0.0
360,210.30070514787434,0.0,0.0
365,210.28807645790846,0.0,0.0
370,210.2769728815245,0.0,0.0
375,210.26702678925972,0.0,0.0
380,210.2580808166366,0.0,0.0
385,210.24996522414565,0.0,0.0
390,210.2425872380457,0.0,0.0
395,210.23590933136654,0.0,0.0
400,210.22988211998214,0.0,0.0
405,210.22446410939932,0.0,0.0
410,210.21963281976682,0.0,0.0
415,210.21536568057476,0.0,0.0
420,210.21162632765234,0.0,0.0
425,210.2083744005471,0.0,0.0
430,210.2055756745437,0.0,0.0
435,210.2031959249269,0.0,0.0
440,210.201200726859,0.0,0.0
445,210.19953072832308,0.0,0.0
450,210.19813886471402,0.0,0.0
455,210.1969975143237,0.0,0.0
460,210.19607905544396,0.0,0.0
465,210.19535586636664,0.0,0.0
470,210.1948003253836,0.0,0.0
475,210.19437901758303,0.0,0.0
480,210.1940393317432,0.0,0.0
485,210.19376751882615,0.0,0.0
490,210.19355566893793,0.0,0.0
495,210.19339587218454,0.0,0.0
500,210.193280218672,0.0,0.0
505,210.19320079850627,0.0,0.0
510,210.1931497017934,0.0,0.0
515,210.19311901863938,0.0,0.0
520,210.19309859995315,0.0,0.0
525,210.19307793619018,0.0,0.0
530,210.19305663153196,0.0,0.0
535,210.193034819402,0.0,0.0
540,210.19301263322384,0.0,0.0
545,210.1929902064211,0.0,0.0
550,210.19296767241727,0.0,0.0
555,210.19294516463594,0.0,0.0
560,210.19292281650064,0.0,0.0
565,210.1929007614349,0.0,0.0
570,210.19287913286234,0.0,0.0
575,210.19285806420646,0.0,0.0
580,210.19283768889085,0.0,0.0
585,210.192818140339,0.0,0.0
590,210.19279965419886,0.0,0.0
595,210.19278243473508,0.0,0.0
600,210.19276644600194,0.0,0.0
605,210.19275164886793,0.0,0.0
610,210.1927380042015,0.0,0.0
615,210.19272547287107,0.0,0.0
620,210.19271401574517,0.0,0.0
625,210.19270359369224,0.0,0.0
630,210.19269416758073,0.0,0.0
635,210.19268569827912,0.0,0.0
640,210.19267814665588,0.0,0.0
645,210.19267147357945,0.0,0.0
650,210.19266563991832,0.0,0.0
655,210.19266060654093,0.0,0.0
660,210.19265633431576,0.0,0.0
665,210.19265278411126,0.0,0.0
670,210.19264991679592,0.0,0.0
675,210.19264769323817,0.0,0.0
680,210.19264607430648,0.0,0.0
685,210.19264502086935,0.0,0.0
690,210.1926444937952,0.0,0.0
695,210.1926444539525,0.0,0.0
700,210.19264486220976,0.0,0.0
705,210.19264567943537,0.0,0.0
710,210.19264686649785,0.0,0.0
715,210.19264838426565,0.0,0.0
720,210.19265019360725,0.0,0.0
725,210.19265225539107,0.0,0.0
730,210.19265453048558,0.0,0.0
735,210.1926569797593,0.0,0.0
740,210.19265956408063,0.0,0.0
745,210.19266224431806,0.0,0.0
750,210.19266498134007,0.0,0.0
755,210.1926677360151,0.0,0.0
760,210.1926704217209,0.0,0.0
765,210.19267279473883,0.0,0.0
770,210.1926748356042,0.0,0.0
775,210.1926765554912,0.0,0.0
780,210.19267796557406,0.0,0.0
785,210.192679077027,0.0,0.0
790,210.19267990102423,0.0,0.0
795,210.19268044874002,0.0,0.0


==> data/control/nfc-control_sp2.csv <==
Time,Mean,STD,96CI
0,250.0,0.0,0.0
5,277.77839448967694,0.0,0.0
10,314.0614802107968,0.0,0.0
15,353.31678031173146,0.0,0.0
20,353.31678031173146,0.0,0.0
25,380.2874736379223,0.0,0.0
30,385.70792772705715,0.0,0.0
35,389.4130828101099,0.0,0.0
40,392.1152872485528,0.0,0.0
45,394.04615269697007,0.0,0.0
50,395.37582173360573,0.0,0.0
55,396.2451116669851,0.0,0.0
60,396.79159635203877,0.0,0.0
65,397.17059542467325,0.0,0.0
70,397.544328875678,0.0,0.0
75,398.02362960771865,0.0,0.0
80,398.6198114661621,0.0,0.0
85,399.2809403413319,0.0,0.0
90,399.96865352350574,0.0,0.0
95,400.70542107134753,0.0,0.0
100,401.6115953325715,0.0,0.0
105,402.9879401280633,0.0,0.0
110,405.41591977267024,0.0,0.0
115,409.6759213691603,0.0,0.0
120,416.6643616282257,0.0,0.0
125,427.7463977473332,0.0,0.0
130,445.20798480422513,0.0,0.0
135,472.0700806430555,0.0,0.0
140,509.8731264393353,0.0,0.0
145,555.7864588751147,0.0,0.0
150,604.0067169960646,0.0,0.0
155,649.4691406575113,0.0,0.0
160,689.3883861049483,0.0,0.0
165,722.9421467431126,0.0,0.0
170,750.5050754337581,0.0,0.0
175,773.0000007274755,0.0,0.0
180,791.4750151142711,0.0,0.0
185,806.8729927166876,0.0,0.0
190,819.9379988944072,0.0,0.0
195,831.2037306378323,0.0,0.0
200,841.0289732528702,0.0,0.0
205,849.6423079405407,0.0,0.0
210,857.189408291931,0.0,0.0
215,863.7673462091458,0.0,0.0
220,869.4500475411487,0.0,0.0
225,874.3031017744324,0.0,0.0
230,878.3913897417038,0.0,0.0
235,881.7825469317194,0.0,0.0
240,884.5468753001537,0.0,0.0
245,886.7562343597294,0.0,0.0
250,888.4824192618618,0.0,0.0
255,889.7953104119016,0.0,0.0
260,890.7611437779871,0.0,0.0
265,891.4413690157851,0.0,0.0
270,891.8917601393806,0.0,0.0
275,892.1618734928786,0.0,0.0
280,892.2948188516118,0.0,0.0
285,892.3272954604095,0.0,0.0
290,892.2898409760367,0.0,0.0
295,892.2072424821483,0.0,0.0
300,892.0990630276162,0.0,0.0
305,891.9802428753313,0.0,0.0
310,891.8617398746761,0.0,0.0
315,891.751170105531,0.0,0.0
320,891.6532401772594,0.0,0.0
325,891.5705065725911,0.0,0.0
330,891.5039820697903,0.0,0.0
335,891.4533377393702,0.0,0.0
340,891.4172595754937,0.0,0.0
345,891.3942068699753,0.0,0.0
350,891.3820018210145,0.0,0.0
355,891.378714951156,0.0,0.0
360,891.3821737947025,0.0,0.0
365,891.3906542721579,0.0,0.0
370,891.402377295185,0.0,0.0
375,891.4160394795476,0.0,0.0
380,891.43050941376,0.0,0.0
385,891.4448149011134,0.0,0.0
390,891.458425360774,0.0,0.0
395,891.4708761466475,0.0,0.0
400,891.4818238376079,0.0,0.0
405,891.4912322470351,0.0,0.0
410,891.4990862187911,0.0,0.0
415,891.505372110189,0.0,0.0
420,891.5102675538359,0.0,0.0
425,891.5139863613473,0.0,0.0
430,891.5166501303634,0.0,0.0
435,891.5183804585237,0.0,0.0
440,891.5193003565499,0.0,0.0
445,891.5197046413443,0.0,0.0
450,891.5197873728005,0.0,0.0
455,891.5196024389832,0.0,0.0
460,891.5192037279572,0.0,0.0
465,891.5186451277873,0.0,0.0
470,891.5179805265382,0.0,0.0
475,891.5172804636984,0.0,0.0
480,891.51666896657,0.0,0.0
485,891.5161558167217,0.0,0.0
490,891.5157338407621,0.0,0.0
495,891.5153958652999,0.0,0.0
500,891.5151347169437,0.0,0.0
505,891.5149432223023,0.0,0.0
510,891.5148142079844,0.0,0.0
515,891.5147405005985,0.0,0.0
520,891.5147111471832,0.0,0.0
525,891.5147099869276,0.0,0.0
530,891.5147331295503,0.0,0.0
535,891.5147774354899,0.0,0.0
540,891.5148397651847,0.0,0.0
545,891.5149169790731,0.0,0.0
550,891.5150059375934,0.0,0.0
555,891.5151035011842,0.0,0.0
560,891.5152065302838,0.0,0.0
565,891.5153118853306,0.0,0.0
570,891.5154164267631,0.0,0.0
575,891.5155170150196,0.0,0.0
580,891.5156105105385,0.0,0.0
585,891.5156937737584,0.0,0.0
590,891.5157665252316,0.0,0.0
595,891.5158323650819,0.0,0.0
600,891.5158916252823,0.0,0.0
605,891.5159445749451,0.0,0.0
610,891.5159914831828,0.0,0.0
615,891.5160326191078,0.0,0.0
620,891.5160682518324,0.0,0.0
625,891.5160986504691,0.0,0.0
630,891.5161240841302,0.0,0.0
635,891.5161448219282,0.0,0.0
640,891.5161611329753,0.0,0.0
645,891.5161732863842,0.0,0.0
650,891.5161815512671,0.0,0.0
655,891.5161861967365,0.0,0.0
660,891.5161874919048,0.0,0.0
665,891.5161857058843,0.0,0.0
670,891.5161811077875,0.0,0.0
675,891.5161739667268,0.0,0.0
680,891.5161645518144,0.0,0.0
685,891.516153132163,0.0,0.0
690,891.5161399768849,0.0,0.0
695,891.5161253550925,0.0,0.0
700,891.5161095358982,0.0,0.0
705,891.5160927884142,0.0,0.0
710,891.5160753817532,0.0,0.0
715,891.5160575850275,0.0,0.0
720,891.5160396673494,0.0,0.0
725,891.5160218978315,0.0,0.0
730,891.5160045455859,0.0,0.0
735,891.5159878797253,0.0,0.0
740,891.515972169362,0.0,0.0
745,891.5159576836085,0.0,0.0
750,891.5159446915769,0.0,0.0
755,891.51593346238,0.0,0.0
760,891.5159244105023,0.0,0.0
765,891.5159182283411,0.0,0.0
770,891.5159146412086,0.0,0.0
775,891.5159132645987,0.0,0.0
780,891.515913714005,0.0,0.0
785,891.5159156049211,0.0,0.0
790,891.515918552841,0.0,0.0
795,891.515922173258,0.0,0.0


==> data/control/nfc-control_sp3.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
5,0.45136192533466074,0.0,0.0
10,3.0929646024098063,0.0,0.0
15,15.505685617913263,0.0,0.0
20,15.505685617913263,0.0,0.0
25,40.55328069322468,0.0,0.0
30,75.86205408011637,0.0,0.0
35,117.17402555718711,0.0,0.0
40,160.8752794534478,0.0,0.0
45,204.39633931498716,0.0,0.0
50,246.06379631603528,0.0,0.0
55,284.88025380482054,0.0,0.0
60,320.32724572884507,0.0,0.0
65,352.2062872672702,0.0,0.0
70,380.51803115061693,0.0,0.0
75,405.38118672442596,0.0,0.0
80,426.9899863821393,0.0,0.0
85,445.5929737872906,0.0,0.0
90,461.4715545508291,0.0,0.0
95,474.91328466364905,0.0,0.0
100,486.1830677215242,0.0,0.0
105,495.4876202090668,0.0,0.0
110,502.92390027208586,0.0,0.0
115,508.43062264223454,0.0,0.0
120,511.780264566948,0.0,0.0
125,512.5671529479966,0.0,0.0
130,510.14819178884187,0.0,0.0
135,503.62670986038944,0.0,0.0
140,492.1312693910136,0.0,0.0
145,475.472040284126,0.0,0.0
150,454.4893060285703,0.0,0.0
155,430.6597423894797,0.0,0.0
160,405.5105982254404,0.0,0.0
165,380.2918391633406,0.0,0.0
170,355.89354187289064,0.0,0.0
175,332.8826350529261,0.0,0.0
180,311.57488998028964,0.0,0.0
185,292.1065308717583,0.0,0.0
190,274.4933561481711,0.0,0.0
195,258.67507927229155,0.0,0.0
200,244.54756244632472,0.0,0.0
205,231.98415809464086,0.0,0.0
210,220.84994714139793,0.0,0.0
215,211.0105254505607,0.0,0.0
220,202.33703834740294,0.0,0.0
225,194.7089458997722,0.0,0.0
230,188.01523352485503,0.0,0.0
235,182.15453520457712,0.0,0.0
240,177.03503154252405,0.0,0.0
245,172.57379759305502,0.0,0.0
250,168.69609038946447,0.0,0.0
255,165.3346726957879,0.0,0.0
260,162.4291358520283,0.0,0.0
265,159.92520741341937,0.0,0.0
270,157.7741653789243,0.0,0.0
275,155.93231263700764,0.0,0.0
280,154.36050936305298,0.0,0.0
285,153.0237584754224,0.0,0.0
290,151.89083750568864,0.0,0.0
295,150.9339695255564,0.0,0.0
300,150.12852558111706,0.0,0.0
305,149.45275089351492,0.0,0.0
310,148.88750637097647,0.0,0.0
315,148.4160176600882,0.0,0.0
320,148.02372941255356,0.0,0.0
325,147.69806025924208,0.0,0.0
330,147.42810982770874,0.0,0.0
335,147.20453249595386,0.0,0.0
340,147.019560218157,0.0,0.0
345,146.86638599909216,0.0,0.0
350,146.73951198263984,0.0,0.0
355,146.63420836353043,0.0,0.0
360,146.5466427543233,0.0,0.0
365,146.47357214247586,0.0,0.0
370,146.4124906735888,0.0,0.0
375,146.3610838486071,0.0,0.0
380,146.3178444390167,0.0,0.0
385,146.28118410805777,0.0,0.0
390,146.25000167083948,0.0,0.0
395,146.22351732117508,0.0,0.0
400,146.20085093749282,0.0,0.0
405,146.18136719344946,0.0,0.0
410,146.16469051710857,0.0,0.0
415,146.15044436297188,0.0,0.0
420,146.1381701471415,0.0,0.0
425,146.1275863148789,0.0,0.0
430,146.1185222308662,0.0,0.0
435,146.11080725978567,0.0,0.0
440,146.10427015854495,0.0,0.0
445,146.09867896285328,0.0,0.0
450,146.09388886841302,0.0,0.0
455,146.08982439035762,0.0,0.0
460,146.0864100438206,0.0,0.0
465,146.08357034393535,0.0,0.0
470,146.08122980583536,0.0,0.0
475,146.079301277555,0.0,0.0
480,146.07766334188406,0.0,0.0
485,146.0762794699374,0.0,0.0
490,146.07512533887422,0.0,0.0
495,146.07417662585377,0.0,0.0
500,146.07340900803524,0.0,0.0
505,146.0727981625779,0.0,0.0
510,146.07231976664093,0.0,0.0
515,146.07194949738357,0.0,0.0
520,146.0716546380159,0.0,0.0
525,146.07139712262628,0.0,0.0
530,146.07117262530997,0.0,0.0
535,146.07097868015563,0.0,0.0
540,146.0708128212519,0.0,0.0
545,146.07067258268742,0.0,0.0
550,146.07055549855082,0.0,0.0
555,146.07045910293078,0.0,0.0
560,146.07038092991593,0.0,0.0
565,146.07031851359488,0.0,0.0
570,146.07026938805632,0.0,0.0
575,146.0702310873889,0.0,0.0
580,146.0702011456812,0.0,0.0
585,146.07017709702194,0.0,0.0
590,146.0701560038013,0.0,0.0
595,146.07013602339367,0.0,0.0
600,146.07011711113208,0.0,0.0
605,146.07009924229757,0.0,0.0
610,146.0700823921712,0.0,0.0
615,146.0700665360341,0.0,0.0
620,146.07005164916728,0.0,0.0
625,146.0700377068518,0.0,0.0
630,146.07002468436878,0.0,0.0
635,146.07001255699922,0.0,0.0
640,146.07000130002422,0.0,0.0
645,146.06999088872487,0.0,0.0
650,146.0699812983822,0.0,0.0
655,146.06997250427727,0.0,0.0
660,146.0699644816912,0.0,0.0
665,146.06995720590498,0.0,0.0
670,146.06995065219976,0.0,0.0
675,146.06994479585654,0.0,0.0
680,146.06993961215642,0.0,0.0
685,146.06993507638046,0.0,0.0
690,146.0699311638097,0.0,0.0
695,146.06992784972525,0.0,0.0
700,146.06992510940813,0.0,0.0
705,146.06992291813947,0.0,0.0
710,146.06992125120027,0.0,0.0
715,146.06992008387164,0.0,0.0
720,146.06991939143464,0.0,0.0
725,146.06991914917032,0.0,0.0
730,146.06991933235975,0.0,0.0
735,146.069919916284,0.0,0.0
740,146.06992087622413,0.0,0.0
745,146.06992218746123,0.0,0.0
750,146.06992382527633,0.0,0.0
755,146.06992576495054,0.0,0.0
760,146.0699279375116,0.0,0.0
765,146.06993010545986,0.0,0.0
770,146.06993220965063,0.0,0.0
775,146.06993421774092,0.0,0.0
780,146.06993609738777,0.0,0.0
785,146.06993781624814,0.0,0.0
790,146.06993934197902,0.0,0.0
795,146.06994064223744,0.0,0.0


==> data/control/no-control_sp0.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
5,0.0,0.0,0.0
10,0.0,0.0,0.0
15,0.0,0.0,0.0
20,93.0,0.0,0.0
25,426.065174905737,0.0,0.0
30,305.6117878761666,0.0,0.0
35,186.82196506024377,0.0,0.0
40,102.43963236140215,0.0,0.0
45,49.502138457379,0.0,0.0
50,21.64010561968162,0.0,0.0
55,9.655544824191887,0.0,0.0
60,5.088026628767808,0.0,0.0
65,3.1950749572811032,0.0,0.0
70,2.2006320647544526,0.0,0.0
75,1.5672378043322732,0.0,0.0
80,1.1235254901506517,0.0,0.0
85,0.7998747434387126,0.0,0.0
90,0.5612806067859247,0.0,0.0
95,0.38787432460549676,0.0,0.0
100,0.2664306387952848,0.0,0.0
105,0.18512297741678232,0.0,0.0
110,0.13199632326639127,0.0,0.0
115,0.09695198103164716,0.0,0.0
120,0.07313765960719736,0.0,0.0
125,0.05638970201375322,0.0,0.0
130,0.04423325604311981,0.0,0.0
135,0.03517128092657197,0.0,0.0
140,0.02826762808922439,0.0,0.0
145,0.022913663492685622,0.0,0.0
150,0.018700930862098595,0.0,0.0
155,0.015346686677756363,0.0,0.0
160,0.01264956830879065,0.0,0.0
165,0.010464245372670667,0.0,0.0
170,0.008683143467764942,0.0,0.0
175,0.0072228333071739,0.0,0.0
180,0.006019254478071301,0.0,0.0
185,0.005025758248024972,0.0,0.0
190,0.004201305603120961,0.0,0.0
195,0.0035165906212957856,0.0,0.0
200,0.0029460983706791326,0.0,0.0
205,0.0024703109749473697,0.0,0.0
210,0.0020723968311307057,0.0,0.0
215,0.0017401977268928367,0.0,0.0
220,0.0014611076730176268,0.0,0.0
225,0.0012281122426741062,0.0,0.0
230,0.0010321051545568785,0.0,0.0
235,0.0008673908866717536,0.0,0.0
240,0.0007298686890939859,0.0,0.0
245,0.0006138357664732299,0.0,0.0
250,0.0005160218697086842,0.0,0.0
255,0.0004342068931635733,0.0,0.0
260,0.0003657587720960112,0.0,0.0
265,0.00030762891306880964,0.0,0.0
270,0.0002586002654788431,0.0,0.0
275,0.0002175822008168978,0.0,0.0
280,0.00018347157583917625,0.0,0.0
285,0.00015457849482661918,0.0,0.0
290,0.00012995027616104527,0.0,0.0
295,0.0001091478750737687,0.0,0.0
300,9.173224679610357e-05,0.0,0.0
305,7.72643465593641e-05,0.0,0.0
310,6.53024647872039e-05,0.0,0.0
315,5.513868085632661e-05,0.0,0.0
320,4.6376264211588004e-05,0.0,0.0
325,3.88917727858686e-05,0.0,0.0
330,3.256176451204892e-05,0.0,0.0
335,2.7262797323009504e-05,0.0,0.0
340,2.287142915163087e-05,0.0,0.0
345,1.9264217930793553e-05,0.0,0.0
350,1.6317721593378078e-05,0.0,0.0
355,1.390548669534782e-05,0.0,0.0
360,1.1820738955169855e-05,0.0,0.0
365,9.981158413421098e-06,0.0,0.0
370,8.37058724010322e-06,0.0,0.0
375,6.972867605217895e-06,0.0,0.0
380,5.771841678766793e-06,0.0,0.0
385,4.751351630751587e-06,0.0,0.0
390,3.895239631173951e-06,0.0,0.0
395,3.187347850035555e-06,0.0,0.0
400,2.6115184573380727e-06,0.0,0.0
405,2.151593623083179e-06,0.0,0.0
410,1.7914155172725428e-06,0.0,0.0
415,1.5148263099078382e-06,0.0,0.0
420,1.3056681709907386e-06,0.0,0.0
425,1.1477832705229121e-06,0.0,0.0
430,1.025013778506038e-06,0.0,0.0
435,9.205406962059887e-07,0.0,0.0
440,8.23151606778088e-07,0.0,0.0
445,7.321244932679862e-07,0.0,0.0
450,6.472587058864521e-07,0.0,0.0
455,5.683535948442551e-07,0.0,0.0
460,4.952085103521639e-07,0.0,0.0
465,4.2762280262094753e-07,0.0,0.0
470,3.6539582186137513e-07,0.0,0.0
475,3.083269182842155e-07,0.0,0.0
480,2.562154421002378e-07,0.0,0.0
485,2.0886074352021106e-07,0.0,0.0
490,1.6606217275490415e-07,0.0,0.0
495,1.2761908001508624e-07,0.0,0.0
500,9.333081551152614e-08,0.0,0.0
505,6.299672945499301e-08,0.0,0.0
510,3.641617205625573e-08,0.0,0.0
515,1.3388493526083563e-08,0.0,0.0
520,-6.286955924754912e-09,0.0,0.0
525,-2.2810826085490376e-08,0.0,0.0
530,-3.6383766745353916e-08,0.0,0.0
535,-4.7206427693576544e-08,0.0,0.0
540,-5.5479458719389374e-08,0.0,0.0
545,-6.140350961202292e-08,0.0,0.0
550,-6.51792301607089e-08,0.0,0.0
555,-6.700727015467765e-08,0.0,0.0
560,-6.708827938316067e-08,0.0,0.0
565,-6.562290763538861e-08,0.0,0.0
570,-6.281180470059261e-08,0.0,0.0
575,-5.885562036800366e-08,0.0,0.0
580,-5.3955004426852616e-08,0.0,0.0
585,-4.8310606666370635e-08,0.0,0.0
590,-4.212307687578886e-08,0.0,0.0
595,-3.559306484433796e-08,0.0,0.0
600,-2.8921220361249102e-08,0.0,0.0
605,-2.2308193215753283e-08,0.0,0.0
610,-1.5954633197081507e-08,0.0,0.0
615,-1.0061190094464766e-08,0.0,0.0
620,-4.828513697134358e-09,0.0,0.0
625,-4.572537943204954e-10,0.0,0.0
630,2.9852587377845827e-09,0.0,0.0
635,5.966363415033824e-09,0.0,0.0
640,8.564683386909188e-09,0.0,0.0
645,1.0798685038213316e-08,0.0,0.0
650,1.268683475374884e-08,0.0,0.0
655,1.42475989183184e-08,0.0,0.0
660,1.5499443916724635e-08,0.0,0.0
665,1.6460836133770185e-08,0.0,0.0
670,1.715024195425768e-08,0.0,0.0
675,1.7586127762989766e-08,0.0,0.0
680,1.7786959944769074e-08,0.0,0.0
685,1.7771204884398247e-08,0.0,0.0
690,1.755732896667992e-08,0.0,0.0
695,1.716379857641673e-08,0.0,0.0
700,1.6609080098411324e-08,0.0,0.0
705,1.5911639917466322e-08,0.0,0.0
710,1.5089944418384377e-08,0.0,0.0
715,1.4162459985968126e-08,0.0,0.0
720,1.314765300502019e-08,0.0,0.0
725,1.2063989860343229e-08,0.0,0.0
730,1.0929936936739871e-08,0.0,0.0
735,9.763960619012753e-09,0.0,0.0
740,8.584527291964503e-09,0.0,0.0
745,7.4101033403977794e-09,0.0,0.0
750,6.259155149115213e-09,0.0,0.0
755,5.150149102919423e-09,0.0,0.0
760,4.101551586613074e-09,0.0,0.0
765,3.131828984998798e-09,0.0,0.0
770,2.259447682879221e-09,0.0,0.0
775,1.5028740650569741e-09,0.0,0.0
780,8.805745163347194e-10,0.0,0.0
785,4.110154215150928e-10,0.0,0.0
790,1.1266316540071224e-10,0.0,0.0
795,3.984132794225016e-12,0.0,0.0


==> data/control/no-control_sp1.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
5,4.8430442933313715,0.0,0.0
10,26.102707685980022,0.0,0.0
15,86.21157126433796,0.0,0.0
20,86.21157126433796,0.0,0.0
25,156.50540397815945,0.0,0.0
30,216.73456663399196,0.0,0.0
35,265.1253950978892,0.0,0.0
40,303.3969841360963,0.0,0.0
45,333.52403288840344,0.0,0.0
50,357.2098344325852,0.0,0.0
55,375.8288484496045,0.0,0.0
60,390.46798663005336,0.0,0.0
65,401.98144041396336,0.0,0.0
70,411.0394702087107,0.0,0.0
75,418.1679935206023,0.0,0.0
80,423.77982845877375,0.0,0.0
85,428.1991497081932,0.0,0.0
90,431.68061718272025,0.0,0.0
95,434.42432436161243,0.0,0.0
100,436.58752550436,0.0,0.0
105,438.2938300135073,0.0,0.0
110,439.6404205543695,0.0,0.0
115,440.703718114981,0.0,0.0
120,441.5438138909755,0.0,0.0
125,442.20797175842637,0.0,0.0
130,442.73339871374606,0.0,0.0
135,443.1493496058906,0.0,0.0
140,443.4788577984807,0.0,0.0
145,443.7400761231129,0.0,0.0
150,443.94731207771173,0.0,0.0
155,444.111849901722,0.0,0.0
160,444.24260242341643,0.0,0.0
165,444.34659283812346,0.0,0.0
170,444.4293423260189,0.0,0.0
175,444.49524918241127,0.0,0.0
180,444.5478197559716,0.0,0.0
185,444.5897412336242,0.0,0.0
190,444.6232283933193,0.0,0.0
195,444.6499925204427,0.0,0.0
200,444.6713944290947,0.0,0.0
205,444.6885346822156,0.0,0.0
210,444.70226644844354,0.0,0.0
215,444.7132675114413,0.0,0.0
220,444.7221150685864,0.0,0.0
225,444.7291934011795,0.0,0.0
230,444.7349043019976,0.0,0.0
235,444.73949684633243,0.0,0.0
240,444.74317224531654,0.0,0.0
245,444.74615073488314,0.0,0.0
250,444.74855591043826,0.0,0.0
255,444.75048169389714,0.0,0.0
260,444.7520302098427,0.0,0.0
265,444.75329622449635,0.0,0.0
270,444.7543204196534,0.0,0.0
275,444.7551403230432,0.0,0.0
280,444.7557937346367,0.0,0.0
285,444.7563286433179,0.0,0.0
290,444.75676922834754,0.0,0.0
295,444.7571270602988,0.0,0.0
300,444.7574137097449,0.0,0.0
305,444.75764074725913,0.0,0.0
310,444.7578197969018,0.0,0.0
315,444.75796723105987,0.0,0.0
320,444.75809120805764,0.0,0.0
325,444.7581939978772,0.0,0.0
330,444.75827787050076,0.0,0.0
335,444.75834509591056,0.0,0.0
340,444.75839794408864,0.0,0.0
345,444.7584386850173,0.0,0.0
350,444.75846958867874,0.0,0.0
355,444.7584929772227,0.0,0.0
360,444.75851250674384,0.0,0.0
365,444.75852951801204,0.0,0.0
370,444.75854417904645,0.0,0.0
375,444.7585566578662,0.0,0.0
380,444.7585671224905,0.0,0.0
385,444.7585757409385,0.0,0.0
390,444.7585826812293,0.0,0.0
395,444.75858811138215,0.0,0.0
400,444.75859219941617,0.0,0.0
405,444.75859511335045,0.0,0.0
410,444.75859702120425,0.0,0.0
415,444.7585980909967,0.0,0.0
420,444.7585984907469,0.0,0.0
425,444.7585983884741,0.0,0.0
430,444.7585979521974,0.0,0.0
435,444.75859737405364,0.0,0.0
440,444.75859682866957,0.0,0.0
445,444.75859632520365,0.0,0.0
450,444.75859586227426,0.0,0.0
455,444.7585954384996,0.0,0.0
460,444.7585950524979,0.0,0.0
465,444.75859470288765,0.0,0.0
470,444.75859438828695,0.0,0.0
475,444.75859410731425,0.0,0.0
480,444.75859385858774,0.0,0.0
485,444.75859364072573,0.0,0.0
490,444.7585934523466,0.0,0.0
495,444.7585932920685,0.0,0.0
500,444.7585931585098,0.0,0.0
505,444.7585930502888,0.0,0.0
510,444.7585929660238,0.0,0.0
515,444.75859290433306,0.0,0.0
520,444.7585928638349,0.0,0.0
525,444.7585928431476,0.0,0.0
530,444.75859284088943,0.0,0.0
535,444.7585928556787,0.0,0.0
540,444.7585928861338,0.0,0.0
545,444.75859293087285,0.0,0.0
550,444.75859298851424,0.0,0.0
555,444.7585930576763,0.0,0.0
560,444.75859313697725,0.0,0.0
565,444.75859322503544,0.0,0.0
570,444.75859332046906,0.0,0.0
575,444.75859342189653,0.0,0.0
580,444.7585935279361,0.0,0.0
585,444.75859363720605,0.0,0.0
590,444.75859374832464,0.0,0.0
595,444.7585938599102,0.0,0.0
600,444.7585939705811,0.0,0.0
605,444.75859407895547,0.0,0.0
610,444.7585941836517,0.0,0.0
615,444.7585942832881,0.0,0.0
620,444.75859437648296,0.0,0.0
625,444.75859446185456,0.0,0.0
630,444.75859453866246,0.0,0.0
635,444.7585946089696,0.0,0.0
640,444.7585946732742,0.0,0.0
645,444.75859473180105,0.0,0.0
650,444.75859478477486,0.0,0.0
655,444.7585948324202,0.0,0.0
660,444.75859487496183,0.0,0.0
665,444.75859491262446,0.0,0.0
670,444.75859494563275,0.0,0.0
675,444.75859497421135,0.0,0.0
680,444.75859499858495,0.0,0.0
685,444.75859501897827,0.0,0.0
690,444.758595035616,0.0,0.0
695,444.75859504872284,0.0,0.0
700,444.75859505852344,0.0,0.0
705,444.7585950652425,0.0,0.0
710,444.7585950691047,0.0,0.0
715,444.7585950703347,0.0,0.0
720,444.75859506915725,0.0,0.0
725,444.758595065797,0.0,0.0
730,444.7585950604786,0.0,0.0
735,444.75859505342686,0.0,0.0
740,444.75859504486635,0.0,0.0
745,444.7585950350218,0.0,0.0
750,444.7585950241179,0.0,0.0
755,444.75859501237926,0.0,0.0
760,444.75859500003065,0.0,0.0
765,444.75859498729676,0.0,0.0
770,444.7585949744023,0.0,0.0
775,444.7585949615718,0.0,0.0
780,444.75859494903017,0.0,0.0
785,444.75859493700193,0.0,0.0
790,444.7585949257118,0.0,0.0
795,444.75859491538455,0.0,0.0


==> data/control/no-control_sp2.csv <==
Time,Mean,STD,96CI
0,250.0,0.0,0.0
5,263.19392615580523,0.0,0.0
10,290.80769267197036,0.0,0.0
15,320.139830155349,0.0,0.0
20,320.139830155349,0.0,0.0
25,338.51681670513153,0.0,0.0
30,348.9453979782072,0.0,0.0
35,354.7569305595959,0.0,0.0
40,357.98338309123386,0.0,0.0
45,359.77554188769835,0.0,0.0
50,360.77388682986924,0.0,0.0
55,361.33280859864635,0.0,0.0
60,361.64805703364436,0.0,0.0
65,361.8277493433959,0.0,0.0
70,361.9316628030871,0.0,0.0
75,361.99291631868414,0.0,0.0
80,362.02991908610704,0.0,0.0
85,362.052952333719,0.0,0.0
90,362.06779638905977,0.0,0.0
95,362.0777303338862,0.0,0.0
100,362.08463734171585,0.0,0.0
105,362.0896164543891,0.0,0.0
110,362.09332245304074,0.0,0.0
115,362.0961555238711,0.0,0.0
120,362.0983677055157,0.0,0.0
125,362.10012334144193,0.0,0.0
130,362.1015336485842,0.0,0.0
135,362.1026765416886,0.0,0.0
140,362.1036085758598,0.0,0.0
145,362.10437206994663,0.0,0.0
150,362.1049994685847,0.0,0.0
155,362.10551615310294,0.0,0.0
160,362.10594230807027,0.0,0.0
165,362.10629413226957,0.0,0.0
170,362.106584708262,0.0,0.0
175,362.1068247869961,0.0,0.0
180,362.1070232478996,0.0,0.0
185,362.10718719357925,0.0,0.0
190,362.107322681708,0.0,0.0
195,362.10743461345356,0.0,0.0
200,362.10752704106955,0.0,0.0
205,362.10760337959033,0.0,0.0
210,362.10766638802215,0.0,0.0
215,362.1077183548822,0.0,0.0
220,362.1077612836945,0.0,0.0
225,362.1077965957025,0.0,0.0
230,362.1078257842356,0.0,0.0
235,362.1078498349242,0.0,0.0
240,362.1078695716727,0.0,0.0
245,362.10788589944747,0.0,0.0
250,362.1078993600859,0.0,0.0
255,362.1079103813416,0.0,0.0
260,362.1079194280814,0.0,0.0
265,362.1079269405233,0.0,0.0
270,362.10793312390564,0.0,0.0
275,362.1079381695474,0.0,0.0
280,362.10794227016237,0.0,0.0
285,362.10794567243465,0.0,0.0
290,362.10794850644993,0.0,0.0
295,362.10795083869726,0.0,0.0
300,362.10795273566555,0.0,0.0
305,362.1079542638438,0.0,0.0
310,362.107955490038,0.0,0.0
315,362.1079565098927,0.0,0.0
320,362.1079573726563,0.0,0.0
325,362.107958093144,0.0,0.0
330,362.1079586861712,0.0,0.0
335,362.1079591665528,0.0,0.0
340,362.1079595491041,0.0,0.0
345,362.1079598486403,0.0,0.0
350,362.1079600799766,0.0,0.0
355,362.10796025828864,0.0,0.0
360,362.10796040819895,0.0,0.0
365,362.10796053897155,0.0,0.0
370,362.1079606518741,0.0,0.0
375,362.10796074817426,0.0,0.0
380,362.10796082913964,0.0,0.0
385,362.1079608960378,0.0,0.0
390,362.1079609501365,0.0,0.0
395,362.1079609927033,0.0,0.0
400,362.10796102500586,0.0,0.0
405,362.1079610483118,0.0,0.0
410,362.10796106388875,0.0,0.0
415,362.10796107300433,0.0,0.0
420,362.10796107692624,0.0,0.0
425,362.10796107692204,0.0,0.0
430,362.10796107425944,0.0,0.0
435,362.1079610704083,0.0,0.0
440,362.10796106675724,0.0,0.0
445,362.10796106338273,0.0,0.0
450,362.1079610602756,0.0,0.0
455,362.107961057427,0.0,0.0
460,362.1079610548278,0.0,0.0
465,362.10796105246897,0.0,0.0
470,362.10796105034154,0.0,0.0
475,362.10796104843644,0.0,0.0
480,362.10796104674466,0.0,0.0
485,362.1079610452572,0.0,0.0
490,362.10796104396496,0.0,0.0
495,362.10796104285896,0.0,0.0
500,362.10796104193025,0.0,0.0
505,362.1079610411697,0.0,0.0
510,362.1079610405683,0.0,0.0
515,362.10796104011706,0.0,0.0
520,362.107961039807,0.0,0.0
525,362.10796103962895,0.0,0.0
530,362.107961039574,0.0,0.0
535,362.1079610396331,0.0,0.0
540,362.10796103979726,0.0,0.0
545,362.1079610400574,0.0,0.0
550,362.10796104040446,0.0,0.0
555,362.10796104082954,0.0,0.0
560,362.1079610413235,0.0,0.0
565,362.1079610418774,0.0,0.0
570,362.10796104248215,0.0,0.0
575,362.10796104312874,0.0,0.0
580,362.10796104380813,0.0,0.0
585,362.10796104451134,0.0,0.0
590,362.1079610452294,0.0,0.0
595,362.1079610459531,0.0,0.0
600,362.1079610466736,0.0,0.0
605,362.10796104738176,0.0,0.0
610,362.1079610480686,0.0,0.0
615,362.1079610487251,0.0,0.0
620,362.10796104934224,0.0,0.0
625,362.10796104991095,0.0,0.0
630,362.107961050426,0.0,0.0
635,362.1079610508983,0.0,0.0
640,362.10796105133096,0.0,0.0
645,362.1079610517254,0.0,0.0
650,362.1079610520831,0.0,0.0
655,362.1079610524056,0.0,0.0
660,362.10796105269424,0.0,0.0
665,362.1079610529506,0.0,0.0
670,362.1079610531761,0.0,0.0
675,362.1079610533722,0.0,0.0
680,362.1079610535404,0.0,0.0
685,362.1079610536822,0.0,0.0
690,362.10796105379893,0.0,0.0
695,362.1079610538922,0.0,0.0
700,362.10796105396344,0.0,0.0
705,362.1079610540141,0.0,0.0
710,362.10796105404563,0.0,0.0
715,362.1079610540595,0.0,0.0
720,362.1079610540572,0.0,0.0
725,362.1079610540403,0.0,0.0
730,362.1079610540101,0.0,0.0
735,362.10796105396815,0.0,0.0
740,362.10796105391586,0.0,0.0
745,362.1079610538548,0.0,0.0
750,362.10796105378637,0.0,0.0
755,362.1079610537121,0.0,0.0
760,362.1079610536333,0.0,0.0
765,362.1079610535516,0.0,0.0
770,362.10796105346844,0.0,0.0
775,362.1079610533852,0.0,0.0
780,362.1079610533035,0.0,0.0
785,362.1079610532247,0.0,0.0
790,362.10796105315023,0.0,0.0
795,362.1079610530817,0.0,0.0


==> data/control/no-control_sp3.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
5,0.4518341709912006,0.0,0.0
10,3.4827175059683815,0.0,0.0
15,18.356887620891918,0.0,0.0
20,18.356887620891918,0.0,0.0
25,49.3628068314515,0.0,0.0
30,91.94646589129067,0.0,0.0
35,140.58358164700311,0.0,0.0
40,191.23367450440983,0.0,0.0
45,241.19423198083686,0.0,0.0
50,288.75082799208377,0.0,0.0
55,332.8929706475328,0.0,0.0
60,373.10286450859223,0.0,0.0
65,409.20081031120657,0.0,0.0
70,441.23251977031083,0.0,0.0
75,469.38750201240543,0.0,0.0
80,493.9406138973495,0.0,0.0
85,515.2108903293366,0.0,0.0
90,533.5331966962998,0.0,0.0
95,549.2393101726783,0.0,0.0
100,562.6458514857077,0.0,0.0
105,574.0471295598462,0.0,0.0
110,583.7114422784844,0.0,0.0
115,591.8797445211795,0.0,0.0
120,598.7658474619509,0.0,0.0
125,604.5576476775082,0.0,0.0
130,609.4190285645814,0.0,0.0
135,613.4918243198284,0.0,0.0
140,616.8981532482652,0.0,0.0
145,619.7426879510888,0.0,0.0
150,622.1147511052102,0.0,0.0
155,624.0902971062909,0.0,0.0
160,625.7337595430018,0.0,0.0
165,627.0995251031804,0.0,0.0
170,628.2332386232405,0.0,0.0
175,629.1734964647926,0.0,0.0
180,629.9529435518593,0.0,0.0
185,630.598208598776,0.0,0.0
190,631.1322541529572,0.0,0.0
195,631.5739098746693,0.0,0.0
200,631.9388466017276,0.0,0.0
205,632.2403718062694,0.0,0.0
210,632.4892788894971,0.0,0.0
215,632.69456561648,0.0,0.0
220,632.864117315653,0.0,0.0
225,633.0035501834544,0.0,0.0
230,633.118764394845,0.0,0.0
235,633.2136596327987,0.0,0.0
240,633.2914987652367,0.0,0.0
245,633.3558648899938,0.0,0.0
250,633.4089031309272,0.0,0.0
255,633.4523070526018,0.0,0.0
260,633.4879171161214,0.0,0.0
265,633.5174754138014,0.0,0.0
270,633.5417930724964,0.0,0.0
275,633.5616260940697,0.0,0.0
280,633.5777359898772,0.0,0.0
285,633.591097294794,0.0,0.0
290,633.6022232986343,0.0,0.0
295,633.6113759272451,0.0,0.0
300,633.618817106474,0.0,0.0
305,633.6248087621684,0.0,0.0
310,633.6296140679216,0.0,0.0
315,633.6336096106695,0.0,0.0
320,633.6369891075682,0.0,0.0
325,633.6398107040787,0.0,0.0
330,633.6421325456622,0.0,0.0
335,633.6440127777795,0.0,0.0
340,633.6455095458917,0.0,0.0
345,633.6466809954601,0.0,0.0
350,633.6475852719454,0.0,0.0
355,633.6482819329598,0.0,0.0
360,633.6488675210833,0.0,0.0
365,633.6493783312262,0.0,0.0
370,633.6498193175393,0.0,0.0
375,633.6501954341726,0.0,0.0
380,633.6505116352769,0.0,0.0
385,633.6507728750024,0.0,0.0
390,633.6509841074997,0.0,0.0
395,633.6511502869191,0.0,0.0
400,633.6512763674111,0.0,0.0
405,633.6513673031262,0.0,0.0
410,633.6514280482149,0.0,0.0
415,633.6514635568275,0.0,0.0
420,633.6514787831144,0.0,0.0
425,633.6514786812262,0.0,0.0
430,633.6514682053131,0.0,0.0
435,633.6514530979388,0.0,0.0
440,633.6514387776923,0.0,0.0
445,633.6514255424448,0.0,0.0
450,633.6514133567705,0.0,0.0
455,633.6514021852433,0.0,0.0
460,633.6513919924374,0.0,0.0
465,633.6513827429269,0.0,0.0
470,633.6513744012858,0.0,0.0
475,633.6513669320881,0.0,0.0
480,633.651360299908,0.0,0.0
485,633.6513544693195,0.0,0.0
490,633.6513494048967,0.0,0.0
495,633.6513450712137,0.0,0.0
500,633.6513414328444,0.0,0.0
505,633.6513384543631,0.0,0.0
510,633.6513361003438,0.0,0.0
515,633.6513343353604,0.0,0.0
520,633.6513331239872,0.0,0.0
525,633.6513324307982,0.0,0.0
530,633.6513322203674,0.0,0.0
535,633.6513324572691,0.0,0.0
540,633.651333106077,0.0,0.0
545,633.6513341313654,0.0,0.0
550,633.6513354977084,0.0,0.0
555,633.65133716968,0.0,0.0
560,633.6513391118542,0.0,0.0
565,633.6513412888053,0.0,0.0
570,633.6513436651071,0.0,0.0
575,633.6513462053338,0.0,0.0
580,633.6513488740595,0.0,0.0
585,633.6513516358582,0.0,0.0
590,633.651354455304,0.0,0.0
595,633.6513572969711,0.0,0.0
600,633.6513601254334,0.0,0.0
605,633.6513629052649,0.0,0.0
610,633.6513656010399,0.0,0.0
615,633.6513681773323,0.0,0.0
620,633.6513705987163,0.0,0.0
625,633.6513728297658,0.0,0.0
630,633.6513748494361,0.0,0.0
635,633.6513767017191,0.0,0.0
640,633.6513783983668,0.0,0.0
645,633.6513799451434,0.0,0.0
650,633.6513813478131,0.0,0.0
655,633.65138261214,0.0,0.0
660,633.6513837438881,0.0,0.0
665,633.6513847488216,0.0,0.0
670,633.6513856327044,0.0,0.0
675,633.6513864013009,0.0,0.0
680,633.651387060375,0.0,0.0
685,633.6513876156909,0.0,0.0
690,633.6513880730125,0.0,0.0
695,633.651388438104,0.0,0.0
700,633.6513887167298,0.0,0.0
705,633.6513889146536,0.0,0.0
710,633.6513890376395,0.0,0.0
715,633.651389091452,0.0,0.0
720,633.6513890818547,0.0,0.0
725,633.6513890146122,0.0,0.0
730,633.6513888954881,0.0,0.0
735,633.6513887302468,0.0,0.0
740,633.6513885246524,0.0,0.0
745,633.6513882844688,0.0,0.0
750,633.6513880154604,0.0,0.0
755,633.6513877233909,0.0,0.0
760,633.6513874140248,0.0,0.0
765,633.651387093126,0.0,0.0
770,633.6513867664587,0.0,0.0
775,633.6513864397867,0.0,0.0
780,633.6513861188746,0.0,0.0
785,633.651385809486,0.0,0.0
790,633.6513855173854,0.0,0.0
795,633.6513852483366,0.0,0.0


==> data/control/simple-control_sp0.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
5,0.0,0.0,0.0
10,0.0,0.0,0.0
15,0.0,0.0,0.0
20,93.0,0.0,0.0
25,509.6977295729282,0.0,0.0
30,442.7611211976713,0.0,0.0
35,396.4128289136597,0.0,0.0
40,389.3875247778655,0.0,0.0
45,406.75027081694117,0.0,0.0
50,435.3267700883343,0.0,0.0
55,466.30550492674183,0.0,0.0
60,495.1465946312424,0.0,0.0
65,520.0911625138729,0.0,0.0
70,540.7750068658611,0.0,0.0
75,557.4277039768297,0.0,0.0
80,570.4922829709099,0.0,0.0
85,580.4610258172484,0.0,0.0
90,587.8089622657726,0.0,0.0
95,592.9715336118193,0.0,0.0
100,596.3397043329657,0.0,0.0
105,598.2615627451246,0.0,0.0
110,599.0453793317681,0.0,0.0
115,598.9625975939742,0.0,0.0
120,598.249625804319,0.0,0.0
125,597.1093978242455,0.0,0.0
130,595.7120828148284,0.0,0.0
135,594.1967240359887,0.0,0.0
140,592.6723862698947,0.0,0.0
145,591.2204658233658,0.0,0.0
150,589.8975683986351,0.0,0.0
155,588.7387400065164,0.0,0.0
160,587.7610422002715,0.0,0.0
165,586.9672413470875,0.0,0.0
170,586.3493946439862,0.0,0.0
175,585.8921367241779,0.0,0.0
180,585.5755725516572,0.0,0.0
185,585.3776445752226,0.0,0.0
190,585.2757892729301,0.0,0.0
195,585.248642306893,0.0,0.0
200,585.2767621366525,0.0,0.0
205,585.342769531456,0.0,0.0
210,585.4327564193183,0.0,0.0
215,585.5347073403506,0.0,0.0
220,585.6399443557495,0.0,0.0
225,585.7415943709209,0.0,0.0
230,585.8352630987795,0.0,0.0
235,585.9179149553624,0.0,0.0
240,585.9883369825363,0.0,0.0
245,586.0458738153598,0.0,0.0
250,586.091219426244,0.0,0.0
255,586.1252122579855,0.0,0.0
260,586.1491751030875,0.0,0.0
265,586.1645746707445,0.0,0.0
270,586.1731272441755,0.0,0.0
275,586.1761876254012,0.0,0.0
280,586.1749374366132,0.0,0.0
285,586.1706767148827,0.0,0.0
290,586.1647515810705,0.0,0.0
295,586.1577369208295,0.0,0.0
300,586.1501462262094,0.0,0.0
305,586.1425131937286,0.0,0.0
310,586.1354984966422,0.0,0.0
315,586.1292579128221,0.0,0.0
320,586.1238149733877,0.0,0.0
325,586.1191932094583,0.0,0.0
330,586.115415895062,0.0,0.0
335,586.1124688911407,0.0,0.0
340,586.1102707660232,0.0,0.0
345,586.1087341823487,0.0,0.0
350,586.1077718027561,0.0,0.0
355,586.1072962898845,0.0,0.0
360,586.1072203063727,0.0,0.0
365,586.1074556848913,0.0,0.0
370,586.1078325817367,0.0,0.0
375,586.1082611955809,0.0,0.0
380,586.1087286734418,0.0,0.0
385,586.1092221623372,0.0,0.0
390,586.109728809285,0.0,0.0
395,586.1102357613031,0.0,0.0
400,586.1107301654092,0.0,0.0
405,586.1111991686213,0.0,0.0
410,586.1116299179571,0.0,0.0
415,586.1120095604347,0.0,0.0
420,586.1123258083371,0.0,0.0
425,586.1125846558771,0.0,0.0
430,586.1127945576235,0.0,0.0
435,586.1129591159427,0.0,0.0
440,586.113081933201,0.0,0.0
445,586.1131666117651,0.0,0.0
450,586.1132167540012,0.0,0.0
455,586.1132359622758,0.0,0.0
460,586.1132278389554,0.0,0.0
465,586.1131959864063,0.0,0.0
470,586.113144006995,0.0,0.0
475,586.113075503088,0.0,0.0
480,586.1129940770517,0.0,0.0
485,586.1129033312525,0.0,0.0
490,586.1128068680569,0.0,0.0
495,586.1127082898312,0.0,0.0
500,586.112611198942,0.0,0.0
505,586.1125191977555,0.0,0.0
510,586.1124353443179,0.0,0.0
515,586.1123590966831,0.0,0.0
520,586.112289983052,0.0,0.0
525,586.1122277385728,0.0,0.0
530,586.1121720983937,0.0,0.0
535,586.112122797663,0.0,0.0
540,586.1120795715289,0.0,0.0
545,586.1120421551395,0.0,0.0
550,586.1120102836433,0.0,0.0
555,586.1119836921881,0.0,0.0
560,586.1119621159226,0.0,0.0
565,586.1119452899947,0.0,0.0
570,586.1119329495526,0.0,0.0
575,586.1119248297448,0.0,0.0
580,586.1119206657194,0.0,0.0
585,586.1119201926244,0.0,0.0
590,586.1119231456083,0.0,0.0
595,586.1119292598192,0.0,0.0
600,586.1119382704054,0.0,0.0
605,586.1119499125151,0.0,0.0
610,586.1119639212965,0.0,0.0
615,586.1119800318977,0.0,0.0
620,586.1119979794672,0.0,0.0
625,586.112017499153,0.0,0.0
630,586.1120383261033,0.0,0.0
635,586.1120601954665,0.0,0.0
640,586.1120828423908,0.0,0.0
645,586.1121060020242,0.0,0.0
650,586.1121294095152,0.0,0.0
655,586.1121528000119,0.0,0.0
660,586.1121759086625,0.0,0.0
665,586.1121984706152,0.0,0.0
670,586.1122202210183,0.0,0.0
675,586.1122408950201,0.0,0.0
680,586.1122602277686,0.0,0.0
685,586.1122779544122,0.0,0.0
690,586.1122938100991,0.0,0.0
695,586.1123075717322,0.0,0.0
700,586.1123193434286,0.0,0.0
705,586.1123292602423,0.0,0.0
710,586.1123374392978,0.0,0.0
715,586.1123439977196,0.0,0.0
720,586.1123490526319,0.0,0.0
725,586.1123527211593,0.0,0.0
730,586.1123551204262,0.0,0.0
735,586.1123563675569,0.0,0.0
740,586.1123565796759,0.0,0.0
745,586.1123558739076,0.0,0.0
750,586.1123543673764,0.0,0.0
755,586.1123521772067,0.0,0.0
760,586.112349420523,0.0,0.0
765,586.1123462144495,0.0,0.0
770,586.1123426761109,0.0,0.0
775,586.1123389226314,0.0,0.0
780,586.1123350711355,0.0,0.0
785,586.1123312387475,0.0,0.0
790,586.112327542592,0.0,0.0
795,586.1123240997931,0.0,0.0


==> data/control/simple-control_sp1.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
5,4.730970116115892,0.0,0.0
10,23.729695681834375,0.0,0.0
15,76.88113001957227,0.0,0.0
20,76.88113001957227,0.0,0.0
25,139.2675249130992,0.0,0.0
30,188.82332876142385,0.0,0.0
35,222.63686075731522,0.0,0.0
40,242.9275940674443,0.0,0.0
45,252.9666710245325,0.0,0.0
50,255.87092317749722,0.0,0.0
55,254.1822112585631,0.0,0.0
60,249.80273217018257,0.0,0.0
65,244.07646636796625,0.0,0.0
70,237.9094772554217,0.0,0.0
75,231.8837680059528,0.0,0.0
80,226.3497335996852,0.0,0.0
85,221.49671712319747,0.0,0.0
90,217.40429983889595,0.0,0.0
95,214.07935470895188,0.0,0.0
100,211.48218581808914,0.0,0.0
105,209.54493719448607,0.0,0.0
110,208.18450229825402,0.0,0.0
115,207.31160009268635,0.0,0.0
120,206.83703580058705,0.0,0.0
125,206.67598643163367,0.0,0.0
130,206.75094949250067,0.0,0.0
135,206.99336133225677,0.0,0.0
140,207.3446571190325,0.0,0.0
145,207.75648340417598,0.0,0.0
150,208.19038892729247,0.0,0.0
155,208.6171763118708,0.0,0.0
160,209.01596427535932,0.0,0.0
165,209.3730685182527,0.0,0.0
170,209.68079528401145,0.0,0.0
175,209.93623903978028,0.0,0.0
180,210.14012502323646,0.0,0.0
185,210.2957469416101,0.0,0.0
190,210.4081102203523,0.0,0.0
195,210.4832152085595,0.0,0.0
200,210.5273467127689,0.0,0.0
205,210.5468272640892,0.0,0.0
210,210.54739158193888,0.0,0.0
215,210.53438599904413,0.0,0.0
220,210.5122256243493,0.0,0.0
225,210.48473029672954,0.0,0.0
230,210.45482580939387,0.0,0.0
235,210.42486789161984,0.0,0.0
240,210.39639048931872,0.0,0.0
245,210.3706611643986,0.0,0.0
250,210.34813423454216,0.0,0.0
255,210.32926243119343,0.0,0.0
260,210.31399908908625,0.0,0.0
265,210.30211401989425,0.0,0.0
270,210.293331932597,0.0,0.0
275,210.2872629661257,0.0,0.0
280,210.28349995164794,0.0,0.0
285,210.28159719457665,0.0,0.0
290,210.28105932371673,0.0,0.0
295,210.2815990299813,0.0,0.0
300,210.2829470478035,0.0,0.0
305,210.2848236709472,0.0,0.0
310,210.28686822055914,0.0,0.0
315,210.28894726291648,0.0,0.0
320,210.29099156577672,0.0,0.0
325,210.29293189689733,0.0,0.0
330,210.29469825977935,0.0,0.0
335,210.29620374508428,0.0,0.0
340,210.29743847340114,0.0,0.0
345,210.2984245863878,0.0,0.0
350,210.29918422570208,0.0,0.0
355,210.2997395330019,0.0,0.0
360,210.30011264994516,0.0,0.0
365,210.30032602174202,0.0,0.0
370,210.30043485378724,0.0,0.0
375,210.30047457176224,0.0,0.0
380,210.30045438976418,0.0,0.0
385,210.3003835218903,0.0,0.0
390,210.3002711822377,0.0,0.0
395,210.30012658490367,0.0,0.0
400,210.29995894398533,0.0,0.0
405,210.29977747357987,0.0,0.0
410,210.2995913877845,0.0,0.0
415,210.29940990069636,0.0,0.0
420,210.2992422797291,0.0,0.0
425,210.299096453839,0.0,0.0
430,210.2989726696266,0.0,0.0
435,210.2988695050929,0.0,0.0
440,210.298785538239,0.0,0.0
445,210.29871934706586,0.0,0.0
450,210.29866950957455,0.0,0.0
455,210.29863460376615,0.0,0.0
460,210.2986132076416,0.0,0.0
465,210.29860389920205,0.0,0.0
470,210.29860525644847,0.0,0.0
475,210.2986158573819,0.0,0.0
480,210.2986342800034,0.0,0.0
485,210.298659102314,0.0,0.0
490,210.2986889023147,0.0,0.0
495,210.2987222580066,0.0,0.0
500,210.2987577473907,0.0,0.0
505,210.29879394846807,0.0,0.0
510,210.29882924252263,0.0,0.0
515,210.29886189422018,0.0,0.0
520,210.29889182868223,0.0,0.0
525,210.29891913894514,0.0,0.0
530,210.29894391804532,0.0,0.0
535,210.29896625901912,0.0,0.0
540,210.29898625490299,0.0,0.0
545,210.29900399873327,0.0,0.0
550,210.29901958354634,0.0,0.0
555,210.29903310237864,0.0,0.0
560,210.29904464826652,0.0,0.0
565,210.2990543142464,0.0,0.0
570,210.29906219335464,0.0,0.0
575,210.29906837862765,0.0,0.0
580,210.2990729631018,0.0,0.0
585,210.2990760398135,0.0,0.0
590,210.29907770179915,0.0,0.0
595,210.2990780420951,0.0,0.0
600,210.29907715373776,0.0,0.0
605,210.29907512976354,0.0,0.0
610,210.2990720632088,0.0,0.0
615,210.29906804710993,0.0,0.0
620,210.29906317450332,0.0,0.0
625,210.2990575384254,0.0,0.0
630,210.2990512319125,0.0,0.0
635,210.29904434800108,0.0,0.0
640,210.29903697972745,0.0,0.0
645,210.29902922012806,0.0,0.0
650,210.29902116223926,0.0,0.0
655,210.29901289909748,0.0,0.0
660,210.29900452373906,0.0,0.0
665,210.29899612920045,0.0,0.0
670,210.29898780851798,0.0,0.0
675,210.29897965472807,0.0,0.0
680,210.29897176086712,0.0,0.0
685,210.29896421997148,0.0,0.0
690,210.29895712507758,0.0,0.0
695,210.2989505989003,0.0,0.0
700,210.29894483735632,0.0,0.0
705,210.29893982616227,0.0,0.0
710,210.2989355236011,0.0,0.0
715,210.29893188795575,0.0,0.0
720,210.29892887750916,0.0,0.0
725,210.29892645054423,0.0,0.0
730,210.29892456534392,0.0,0.0
735,210.2989231801912,0.0,0.0
740,210.29892225336894,0.0,0.0
745,210.2989217431601,0.0,0.0
750,210.29892160784763,0.0,0.0
755,210.29892180571446,0.0,0.0
760,210.2989222950435,0.0,0.0
765,210.2989230341177,0.0,0.0
770,210.29892398122,0.0,0.0
775,210.29892509463338,0.0,0.0
780,210.29892633264072,0.0,0.0
785,210.29892765352494,0.0,0.0
790,210.298929015569,0.0,0.0
795,210.29893037705585,0.0,0.0


==> data/control/simple-control_sp2.csv <==
Time,Mean,STD,96CI
0,250.0,0.0,0.0
5,277.77839448967694,0.0,0.0
10,314.0614802107968,0.0,0.0
15,353.31678031173146,0.0,0.0
20,353.31678031173146,0.0,0.0
25,396.2018637224624,0.0,0.0
30,447.9547473558056,0.0,0.0
35,509.0610690074882,0.0,0.0
40,575.9749337629221,0.0,0.0
45,643.7647440960804,0.0,0.0
50,707.9532353204091,0.0,0.0
55,765.3364159706325,0.0,0.0
60,814.1065724380551,0.0,0.0
65,853.6352591165572,0.0,0.0
70,884.1523653179587,0.0,0.0
75,906.4386385767824,0.0,0.0
80,921.5773073122897,0.0,0.0
85,930.7716899397614,0.0,0.0
90,935.221527056088,0.0,0.0
95,936.0452751174552,0.0,0.0
100,934.2364605749144,0.0,0.0
105,930.6438491372338,0.0,0.0
110,925.9668227544926,0.0,0.0
115,920.762580750235,0.0,0.0
120,915.4571233264033,0.0,0.0
125,910.3618159239792,0.0,0.0
130,905.6888761170662,0.0,0.0
135,901.5695423104277,0.0,0.0
140,898.0690656419818,0.0,0.0
145,895.201946567443,0.0,0.0
150,892.945288335882,0.0,0.0
155,891.2501771556571,0.0,0.0
160,890.0513482876244,0.0,0.0
165,889.2751008132477,0.0,0.0
170,888.8455192769544,0.0,0.0
175,888.6891562303507,0.0,0.0
180,888.7383388602947,0.0,0.0
185,888.933116405773,0.0,0.0
190,889.2219243245446,0.0,0.0
195,889.5632470294888,0.0,0.0
200,889.9240316854467,0.0,0.0
205,890.2786912100901,0.0,0.0
210,890.6104895842547,0.0,0.0
215,890.9071638345697,0.0,0.0
220,891.1629213976883,0.0,0.0
225,891.3750007608857,0.0,0.0
230,891.5443490501802,0.0,0.0
235,891.6735297986602,0.0,0.0
240,891.7669337883386,0.0,0.0
245,891.8294454392637,0.0,0.0
250,891.8661508485629,0.0,0.0
255,891.8826559469404,0.0,0.0
260,891.8834628485497,0.0,0.0
265,891.8725412103555,0.0,0.0
270,891.8545114266043,0.0,0.0
275,891.8320377688807,0.0,0.0
280,891.8070591058009,0.0,0.0
285,891.7817228307666,0.0,0.0
290,891.7580649423703,0.0,0.0
295,891.7365254025996,0.0,0.0
300,891.7174253433787,0.0,0.0
305,891.7010995376966,0.0,0.0
310,891.6878836695598,0.0,0.0
315,891.6775866416372,0.0,0.0
320,891.6699052212025,0.0,0.0
325,891.6645361755294,0.0,0.0
330,891.661171103875,0.0,0.0
335,891.6592752894497,0.0,0.0
340,891.658505994747,0.0,0.0
345,891.6586781611433,0.0,0.0
350,891.659606730015,0.0,0.0
355,891.6611066427388,0.0,0.0
360,891.6629928406911,0.0,0.0
365,891.6650790298289,0.0,0.0
370,891.6670736277307,0.0,0.0
375,891.6688577492989,0.0,0.0
380,891.670437942064,0.0,0.0
385,891.6718207535565,0.0,0.0
390,891.6730127313066,0.0,0.0
395,891.6740204228449,0.0,0.0
400,891.6748503757017,0.0,0.0
405,891.6755091374075,0.0,0.0
410,891.6760032554926,0.0,0.0
415,891.6763392774875,0.0,0.0
420,891.676526082628,0.0,0.0
425,891.6766304787805,0.0,0.0
430,891.6766842439858,0.0,0.0
435,891.6766922285633,0.0,0.0
440,891.6766592828324,0.0,0.0
445,891.6765902571121,0.0,0.0
450,891.676490001722,0.0,0.0
455,891.6763633669814,0.0,0.0
460,891.6762152032094,0.0,0.0
465,891.6760503607254,0.0,0.0
470,891.6758736898489,0.0,0.0
475,891.6756900408989,0.0,0.0
480,891.675504264195,0.0,0.0
485,891.6753212100563,0.0,0.0
490,891.6751457288021,0.0,0.0
495,891.6749826707519,0.0,0.0
500,891.6748368862249,0.0,0.0
505,891.6747132255402,0.0,0.0
510,891.6746134869228,0.0,0.0
515,891.6745259576437,0.0,0.0
520,891.6744485329566,0.0,0.0
525,891.6743807933058,0.0,0.0
530,891.6743223191357,0.0,0.0
535,891.6742726908908,0.0,0.0
540,891.6742314890154,0.0,0.0
545,891.6741982939539,0.0,0.0
550,891.6741726861508,0.0,0.0
555,891.6741542460504,0.0,0.0
560,891.6741425540971,0.0,0.0
565,891.6741371907355,0.0,0.0
570,891.6741377364099,0.0,0.0
575,891.6741437715646,0.0,0.0
580,891.674154876644,0.0,0.0
585,891.6741706320927,0.0,0.0
590,891.6741906183549,0.0,0.0
595,891.6742144158752,0.0,0.0
600,891.6742416050979,0.0,0.0
605,891.6742717664674,0.0,0.0
610,891.6743044804282,0.0,0.0
615,891.6743393274245,0.0,0.0
620,891.674375887901,0.0,0.0
625,891.6744137423018,0.0,0.0
630,891.6744524710714,0.0,0.0
635,891.6744916546544,0.0,0.0
640,891.674530873495,0.0,0.0
645,891.6745697080377,0.0,0.0
650,891.6746077387268,0.0,0.0
655,891.6746445460068,0.0,0.0
660,891.674679710322,0.0,0.0
665,891.674712812117,0.0,0.0
670,891.6747434318362,0.0,0.0
675,891.6747711499238,0.0,0.0
680,891.6747955468243,0.0,0.0
685,891.6748162029821,0.0,0.0
690,891.6748326988417,0.0,0.0
695,891.6748449320908,0.0,0.0
700,891.67485438408,0.0,0.0
705,891.6748614564699,0.0,0.0
710,891.6748663315175,0.0,0.0
715,891.6748691914795,0.0,0.0
720,891.6748702186129,0.0,0.0
725,891.6748695951745,0.0,0.0
730,891.6748675034213,0.0,0.0
735,891.6748641256099,0.0,0.0
740,891.6748596439975,0.0,0.0
745,891.6748542408408,0.0,0.0
750,891.6748480983966,0.0,0.0
755,891.674841398922,0.0,0.0
760,891.6748343246736,0.0,0.0
765,891.6748270579085,0.0,0.0
770,891.6748197808835,0.0,0.0
775,891.6748126758554,0.0,0.0
780,891.6748059250812,0.0,0.0
785,891.6747997108176,0.0,0.0
790,891.6747942153216,0.0,0.0
795,891.6747896208502,0.0,0.0


==> data/control/simple-control_sp3.csv <==
Time,Mean,STD,96CI
0,0.0,0.0,0.0
5,0.45136192533466074,0.0,0.0
10,3.0929646024098063,0.0,0.0
15,15.505685617913263,0.0,0.0
20,15.505685617913263,0.0,0.0
25,40.57768370007101,0.0,0.0
30,72.26942826443528,0.0,0.0
35,103.52601778753551,0.0,0.0
40,130.0156980065289,0.0,0.0
45,150.0921498519898,0.0,0.0
50,163.84259435168147,0.0,0.0
55,172.18438062909283,0.0,0.0
60,176.28556073647255,0.0,0.0
65,177.27028452439995,0.0,0.0
70,176.10005573901762,0.0,0.0
75,173.54551411853907,0.0,0.0
80,170.19811313505622,0.0,0.0
85,166.49643010705444,0.0,0.0
90,162.75446423581357,0.0,0.0
95,159.18781706856444,0.0,0.0
100,155.93573317604776,0.0,0.0
105,153.07911409363695,0.0,0.0
110,150.65485202633204,0.0,0.0
115,148.6675997637445,0.0,0.0
120,147.09874619170546,0.0,0.0
125,145.91397909574152,0.0,0.0
130,145.06907005126644,0.0,0.0
135,144.51468614076427,0.0,0.0
140,144.20005410858045,0.0,0.0
145,144.07583324181334,0.0,0.0
150,144.09616616871998,0.0,0.0
155,144.22007052498458,0.0,0.0
160,144.41225528598562,0.0,0.0
165,144.64344944297787,0.0,0.0
170,144.89033475734365,0.0,0.0
175,145.1351944281371,0.0,0.0
180,145.3653422169407,0.0,0.0
185,145.5723821088058,0.0,0.0
190,145.75142907042232,0.0,0.0
195,145.90067636538458,0.0,0.0
200,146.02031574724077,0.0,0.0
205,146.1120733927553,0.0,0.0
210,146.17881049455573,0.0,0.0
215,146.2238633232395,0.0,0.0
220,146.2508538228033,0.0,0.0
225,146.26336538060616,0.0,0.0
230,146.26475382615715,0.0,0.0
235,146.258080304097,0.0,0.0
240,146.2458803877342,0.0,0.0
245,146.2304995439655,0.0,0.0
250,146.21344281014436,0.0,0.0
255,146.1963169482376,0.0,0.0
260,146.17996821425234,0.0,0.0
265,146.16493815985496,0.0,0.0
270,146.15184907295887,0.0,0.0
275,146.14080974765056,0.0,0.0
280,146.1317658131121,0.0,0.0
285,146.12466274678982,0.0,0.0
290,146.1193701256245,0.0,0.0
295,146.1156648029998,0.0,0.0
300,146.11331948933832,0.0,0.0
305,146.11209831967136,0.0,0.0
310,146.11167804329375,0.0,0.0
315,146.1118762934517,0.0,0.0
320,146.11255781030695,0.0,0.0
325,146.1135873340212,0.0,0.0
330,146.11482774903422,0.0,0.0
335,146.1160785794489,0.0,0.0
340,146.1172608896982,0.0,0.0
345,146.1183617759474,0.0,0.0
350,146.11936833436164,0.0,0.0
355,146.12026766110617,0.0,0.0
360,146.1210468523462,0.0,0.0
365,146.12169308655072,0.0,0.0
370,146.12220800880385,0.0,0.0
375,146.12260626121895,0.0,0.0
380,146.12289911385898,0.0,0.0
385,146.12309783678694,0.0,0.0
390,146.12321370006578,0.0,0.0
395,146.12325797375843,0.0,0.0
400,146.1232419279279,0.0,0.0
405,146.1231768326371,0.0,0.0
410,146.12307395794906,0.0,0.0
415,146.1229445739267,0.0,0.0
420,146.12280047263783,0.0,0.0
425,146.12266353437116,0.0,0.0
430,146.12254035414855,0.0,0.0
435,146.1224303598001,0.0,0.0
440,146.12233297915589,0.0,0.0
445,146.12224764004603,0.0,0.0
450,146.12217377030058,0.0,0.0
455,146.12211079774966,0.0,0.0
460,146.12205815022332,0.0,0.0
465,146.1220152555517,0.0,0.0
470,146.12198154156488,0.0,0.0
475,146.12195643609294,0.0,0.0
480,146.12193936696596,0.0,0.0
485,146.12192976201405,0.0,0.0
490,146.1219270490673,0.0,0.0
495,146.12193065595577,0.0,0.0
500,146.1219400105096,0.0,0.0
505,146.12195454055885,0.0,0.0
510,146.12197285337035,0.0,0.0
515,146.12199073951905,0.0,0.0
520,146.12200769887812,0.0,0.0
525,146.1220237485274,0.0,0.0
530,146.1220389055467,0.0,0.0
535,146.12205318701587,0.0,0.0
540,146.1220666100147,0.0,0.0
545,146.12207919162307,0.0,0.0
550,146.1220909489208,0.0,0.0
555,146.12210189898767,0.0,0.0
560,146.12211205890355,0.0,0.0
565,146.1221214457483,0.0,0.0
570,146.12213007660168,0.0,0.0
575,146.12213796854354,0.0,0.0
580,146.12214513865374,0.0,0.0
585,146.12215160401206,0.0,0.0
590,146.12215738169837,0.0,0.0
595,146.1221624887925,0.0,0.0
600,146.12216694237426,0.0,0.0
605,146.1221707595235,0.0,0.0
610,146.12217395732003,0.0,0.0
615,146.12217655284365,0.0,0.0
620,146.12217856317426,0.0,0.0
625,146.12218000539164,0.0,0.0
630,146.12218089657563,0.0,0.0
635,146.12218125380605,0.0,0.0
640,146.12218109416276,0.0,0.0
645,146.12218043472555,0.0,0.0
650,146.12217929257426,0.0,0.0
655,146.12217768478877,0.0,0.0
660,146.12217562844882,0.0,0.0
665,146.1221731406343,0.0,0.0
670,146.122170238425,0.0,0.0
675,146.12216693890082,0.0,0.0
680,146.1221632591415,0.0,0.0
685,146.12215921622695,0.0,0.0
690,146.12215482723693,0.0,0.0
695,146.1221502045278,0.0,0.0
700,146.1221458550015,0.0,0.0
705,146.1221418431953,0.0,0.0
710,146.12213816028185,0.0,0.0
715,146.12213479743372,0.0,0.0
720,146.12213174582348,0.0,0.0
725,146.12212899662373,0.0,0.0
730,146.12212654100705,0.0,0.0
735,146.12212437014603,0.0,0.0
740,146.12212247521322,0.0,0.0
745,146.12212084738124,0.0,0.0
750,146.12211947782268,0.0,0.0
755,146.1221183577101,0.0,0.0
760,146.12211747821607,0.0,0.0
765,146.12211683051322,0.0,0.0
770,146.1221164057741,0.0,0.0
775,146.12211619517132,0.0,0.0
780,146.12211618987743,0.0,0.0
785,146.12211638106504,0.0,0.0
790,146.12211675990676,0.0,0.0
795,146.1221173175751,0.0,0.0


==> data/dyn_classification/traj_100.csv <==
ts,y,x1,x2,err
0.0,0.0,0.12503253,0.1564925,0.0
0.5,0.057832476,0.12298811,0.16874182,0.0
1.0,0.018311204,0.120943695,0.18099113,0.0
1.5,0.008612929,0.119103104,0.19191602,0.0
2.0,0.006099125,0.11848547,0.19489433,0.0
2.5,0.005082782,0.11786785,0.19787264,0.0
3.0,0.0045354376,0.10589596,0.2,0.0
3.5,0.004091372,0.06553841,0.2,0.034461595
4.0,0.0038976537,0.025180846,0.2,0.074819155
4.5,0.0040716706,0.0027596212,0.1990471,0.09628748
5.0,0.004510273,0.0042534713,0.19682369,0.09257021
5.5,0.0049077566,0.0057473206,0.19460027,0.08885295
6.0,0.0049978322,0.0051100347,0.18372896,0.07861892
6.5,0.004707997,0.0028743956,0.16637175,0.06349736
7.0,0.004177175,0.00063875597,0.14901453,0.048375778
7.5,0.0034561935,0.0038613454,0.12329044,0.019429095
8.0,0.0026228542,0.009267235,0.09421958,0.0
8.5,0.0019004756,0.014673125,0.06514872,0.0
9.0,0.0017990759,0.044467624,0.0690453,0.0
9.5,0.0020926783,0.07832687,0.078436434,0.0
10.0,0.0023975463,0.11218612,0.08782757,0.0
10.5,0.0024386854,0.13517366,0.057087928,0.0
11.0,0.0024249894,0.1581612,0.026348282,0.031812914
11.5,0.0027883132,0.17897157,0.015001082,0.063970484
12.0,0.0037250149,0.18671888,0.12000906,0.0
12.5,0.0044055814,0.1944662,0.22501704,0.0
13.0,0.0051445486,0.2,0.33002502,0.030025013
13.5,0.0064037624,0.2,0.43503296,0.13503295
14.0,0.008713137,0.2,0.54004097,0.24004099
14.5,0.013273319,0.2,0.645049,0.345049
15.0,0.02394088,0.2,0.750057,0.450057
15.5,0.05952127,0.2,0.85506505,0.55506504
16.0,0.1995501,0.184409,0.89476997,0.6103609
16.5,0.4135165,0.15712476,0.8854975,0.6283727
17.0,0.5562905,0.1298405,0.87622505,0.64638454
17.5,0.6329953,0.12192594,0.87088466,0.6489587
18.0,0.67336965,0.12175923,0.8671171,0.64535785
18.5,0.69534886,0.121592514,0.86334956,0.641757
19.0,0.70811504,0.114599675,0.8815718,0.66697216
19.5,0.7169644,0.10646916,0.90345913,0.69698995
20.0,0.724279,0.09833864,0.9253464,0.7270077
20.5,0.7304202,0.13371912,0.9294369,0.6957178
21.0,0.7338529,0.16909958,0.93352747,0.6644279
21.5,0.734071,0.19759715,0.940182,0.6425848
22.0,0.7318258,0.18479706,0.9622202,0.6774231
22.5,0.729566,0.17199697,0.9842584,0.71226144
23.0,0.72926384,0.15709434,1.0,0.7429056
23.5,0.73120296,0.13693537,1.0,0.7630646
24.0,0.73468214,0.11677639,1.0,0.78322357
24.5,0.7387151,0.114946775,0.984221,0.7692742
25.0,0.74188507,0.13755643,0.9474031,0.7098466
25.5,0.7428386,0.1601661,0.9105852,0.6504191
26.0,0.7410638,0.17588478,0.89073944,0.61485463
26.5,0.73679185,0.18643518,0.8836228,0.59718764
27.0,0.7305139,0.19698557,0.87650627,0.5795207
27.5,0.72227526,0.18697722,0.8073772,0.5204
28.0,0.7107447,0.16874525,0.713443,0.44469777
28.5,0.69306254,0.15051329,0.6195087,0.3689954
29.0,0.6640381,0.14642172,0.52557427,0.27915254
29.5,0.6139479,0.14468694,0.43163985,0.18695292
30.0,0.5326544,0.14295216,0.33770546,0.0947533
30.5,0.4141155,0.10630168,0.24377118,0.0374695
31.0,0.2569541,0.06965121,0.1498369,0.0
31.5,0.083978154,0.03941193,0.06912991,0.0
32.0,0.007626064,0.047640026,0.067787,0.0
32.5,0.0027975368,0.05586812,0.066444084,0.0
33.0,0.002305997,0.071254745,0.06620285,0.0
33.5,0.0023732083,0.104537785,0.068715826,0.0
34.0,0.0026232523,0.13782081,0.07122881,0.0
34.5,0.0028937906,0.16123931,0.07507135,0.0
35.0,0.0030983011,0.17150518,0.080686636,0.0
35.5,0.0032701225,0.18177105,0.08630192,0.0
36.0,0.0033527722,0.18893659,0.07858728,0.010349311
36.5,0.0033750508,0.19377683,0.060875103,0.032901727
37.0,0.003446116,0.19861709,0.043162927,0.055454157
37.5,0.0034879085,0.18815699,0.028576741,0.059580244
38.0,0.0034199862,0.1715768,0.015240949,0.056335844
38.5,0.0033349367,0.1549966,0.0019051544,0.053091444
39.0,0.0035692055,0.16683954,0.0,0.06683954
39.5,0.0041846437,0.18341976,0.0,0.08341976
40.0,0.0049842587,0.2,0.0,0.1


==> data/dyn_classification/traj_6.csv <==
ts,y,x1,x2,err
0.0,0.0,0.13002458,0.12800637,0.0
0.5,0.051844515,0.13348684,0.12350094,0.0
1.0,0.014409456,0.13694909,0.118995525,0.0
1.5,0.006599422,0.14135,0.11874487,0.0
2.0,0.0050098435,0.15138282,0.14402288,0.0
2.5,0.0045690183,0.16141562,0.1693009,0.0
3.0,0.0045961444,0.17121345,0.20993751,0.0
3.5,0.005173343,0.18042381,0.28897065,0.008546837
4.0,0.006172246,0.18963417,0.3680038,0.07836961
4.5,0.0076702405,0.19060142,0.44703692,0.15643552
5.0,0.010162436,0.18057784,0.52607,0.24549216
5.5,0.01504949,0.17055428,0.60510314,0.33454886
6.0,0.025740325,0.21622229,0.6841363,0.367914
6.5,0.045694254,0.30365902,0.76316935,0.35951033
7.0,0.071794026,0.39109576,0.8422024,0.35110667
7.5,0.086313486,0.47853255,0.85800165,0.2794691
8.0,0.07371732,0.56596935,0.8485071,0.18253776
8.5,0.048084706,0.65340614,0.8390126,0.08560648
9.0,0.028699845,0.7408429,0.8324606,0.0
9.5,0.01887029,0.8282796,0.826399,0.0
10.0,0.014192017,0.9157163,0.8203374,0.0
10.5,0.011617712,0.90576565,0.8132193,0.0
11.0,0.010171528,0.8958151,0.80610126,0.0
11.5,0.0093707405,0.886879,0.8006892,0.0
12.0,0.008957121,0.88403046,0.8055139,0.0
12.5,0.00873891,0.8811819,0.81033856,0.0
13.0,0.008603983,0.87654024,0.8124063,0.0
13.5,0.008485084,0.86741585,0.80758166,0.0
14.0,0.00838745,0.85829145,0.80275697,0.0
14.5,0.00832909,0.8490563,0.8,0.0
15.0,0.008301487,0.8396735,0.8,0.0
15.5,0.008300103,0.8302907,0.8,0.0
16.0,0.00838288,0.8244779,0.8179876,0.0
16.5,0.008586639,0.82134265,0.84946597,0.0
17.0,0.008839816,0.81820744,0.88094425,0.0
17.5,0.008992237,0.81298375,0.878145,0.0
18.0,0.009001044,0.80692464,0.8616348,0.0
18.5,0.008938961,0.8008656,0.84512454,0.0
19.0,0.008950596,0.8,0.85295224,0.0
19.5,0.009077208,0.8,0.8648362,0.0
20.0,0.009198401,0.8,0.87672025,0.0
20.5,0.009162363,0.8,0.8498682,0.0
21.0,0.00896821,0.8,0.8230161,0.0
21.5,0.008766779,0.8022585,0.8,0.0
22.0,0.0086839,0.8180677,0.8,0.0
22.5,0.008674273,0.83387697,0.8,0.0
23.0,0.0086400695,0.8479789,0.8,0.0
23.5,0.008601015,0.8578126,0.8,0.0
24.0,0.00856023,0.8676462,0.8,0.0
24.5,0.00850569,0.8660831,0.80110353,0.0
25.0,0.008433599,0.84932417,0.8036785,0.0
25.5,0.008379916,0.83256525,0.80625343,0.0
26.0,0.008476355,0.8385128,0.8284663,0.0
26.5,0.008774225,0.8614902,0.86540765,0.0
27.0,0.009060643,0.88446766,0.902349,0.0
27.5,0.008978544,0.88821816,0.84520656,0.0
28.0,0.008379577,0.8842778,0.75043005,0.03384777
28.5,0.0077657923,0.8803374,0.6556536,0.12468382
29.0,0.0071350075,0.8099724,0.56087697,0.14909545
29.5,0.0065103127,0.72853625,0.46610034,0.16243592
30.0,0.0059861513,0.64710015,0.3713237,0.17577645
30.5,0.005534379,0.5656642,0.2765472,0.18911698
31.0,0.0051461128,0.48422813,0.18177071,0.20245743
31.5,0.004871174,0.40279213,0.09737326,0.20541885
32.0,0.004754561,0.3213561,0.07525025,0.14610583
32.5,0.0043231673,0.23992005,0.053127244,0.086792804
33.0,0.0036814655,0.18357623,0.03359257,0.049983658
33.5,0.0036266053,0.18996325,0.020528782,0.06943447
34.0,0.003991824,0.19635029,0.0074649937,0.0888853
34.5,0.004289969,0.18708535,0.0022965583,0.08478879
35.0,0.0040863035,0.15695131,0.0076551675,0.049296133
35.5,0.0034139198,0.12681729,0.013013776,0.013803504
36.0,0.0027625235,0.10636915,0.02153748,0.0
36.5,0.002353683,0.093185514,0.03243503,0.0
37.0,0.0020638853,0.08000188,0.043332577,0.0
37.5,0.0019059931,0.08424211,0.034834612,0.0
38.0,0.0018684642,0.095451854,0.018578483,0.0
38.5,0.0019114877,0.106661595,0.0023223571,0.0043392405
39.0,0.0018927791,0.09678895,0.0,0.0
39.5,0.0017533897,0.083402485,0.0,0.0
40.0,0.0015522509,0.07001601,0.0,0.0


==> data/ss_classification/traj.csv <==
Time,y_pred,y_true
0.0,0.0,0.9
1.0,0.10001253,0.9
2.0,0.3439876,0.9
3.0,0.5672463,0.9
4.0,0.71540534,0.9
5.0,0.800342,0.9
6.0,0.84507674,0.9
7.0,0.8674385,0.9
8.0,0.878082,0.9
9.0,0.8830274,0.9
10.0,0.88528895,0.9
11.0,0.886274,0.9
12.0,0.8867121,0.9
13.0,0.88690424,0.9
14.0,0.8869757,0.9
15.0,0.8870135,0.9
16.0,0.8870285,0.9
17.0,0.8870321,0.9
18.0,0.88703436,0.9
19.0,0.8870357,0.9

